Multiple Areal Feature Aware Transportation Demand Prediction

A reliable short-term transportation demand prediction supports the authorities in improving the capability of systems by optimizing schedules, adjusting fleet sizes, and generating new transit networks. A handful of research efforts incorporate one or a few areal features while learning spatio-temporal correlation, to capture similar demand patterns between similar areas. However, urban characteristics are polymorphic, and they need to be understood by multiple areal features such as land use, sociodemographics, and place-of-interest (POI) distribution. In this paper, we propose a novel spatio-temporal multi-feature-aware graph convolutional recurrent network (ST-MFGCRN) that fuses multiple areal features during spatio-temproal understanding. Inside ST-MFGCRN, we devise sentinel attention to calculate the areal similarity matrix by allowing each area to take partial attention if the feature is not useful. We evaluate the proposed model on two real-world transportation datasets, one with our constructed BusDJ dataset and one with benchmark TaxiBJ. Results show that our model outperforms the state-of-the-art baselines up to 7\% on BusDJ and 8\% on TaxiBJ dataset.

==> backup1129.txt <==
% This is samplepaper.tex, a sample chapter demonstrating the
% LLNCS macro package for Springer Computer Science proceedings;
% Version 2.20 of 2017/10/04
%
\documentclass[runningheads]{llncs}
%
\usepackage{graphicx}
\usepackage{amsmath}
\usepackage{amsfonts}
\usepackage{kotex}
\usepackage{comment}
\usepackage{subfig}


\usepackage{xcolor}
\newcommand{\todo}[1]{\textcolor{red}{#1}}
\newcommand{\tore}[1]{\textcolor{orange}{#1}}
\newcommand{\tohi}[1]{\textcolor{blue}{#1}}

\newcommand{\js}[1]{\textsf{\textcolor{magenta}{#1}}}
\newcommand{\cm}[1]{\textcolor{red}{#1}}
\newcommand{\bm}[1]{\textcolor{blue}{#1}}

\usepackage{subfig}
\usepackage{booktabs}
\usepackage{multirow}

% Used for displaying a sample figure. If possible, figure files should
% be included in EPS format.
%
% If you use the hyperref package, please uncomment the following line
% to display URLs in blue roman font according to Springer's eBook style:
% \renewcommand\UrlFont{\color{blue}\rmfamily}

\begin{document}
%
% \title{Contribution Title\thanks{Supported by organization x.}}
\title{Multiple Area Feature-aware Spatio-temporal Public Transit Prediction}
%
%\titlerunning{Abbreviated paper title}
% If the paper title is too long for the running head, you can set
% an abbreviated paper title here
%
% \author{First Author\inst{1}\orcidID{0000-1111-2222-3333} \and
% Second Author\inst{2,3}\orcidID{1111-2222-3333-4444} \and
% Third Author\inst{3}\orcidID{2222--3333-4444-5555}}
% %
% \authorrunning{F. Author et al.}
% % First names are abbreviated in the running head.
% % If there are more than two authors, 'et al.' is used.
% %
% \institute{Princeton University, Princeton NJ 08544, USA \and
% Springer Heidelberg, Tiergartenstr. 17, 69121 Heidelberg, Germany
% \email{lncs@springer.com}\\
% \url{http://www.springer.com/gp/computer-science/lncs} \and
% ABC Institute, Rupert-Karls-University Heidelberg, Heidelberg, Germany\\
% \email{\{abc,lncs\}@uni-heidelberg.de}}
%
\maketitle              % typeset the header of the contribution
%
\begin{abstract}
Reliable prediction of public transit is a key to efficiently operating the transportation system as it can help alleviate traffic congestion and air pollution. 
A handful of research efforts incorporate one or a few regional features while learning spatio-temporal correlation. However, urban characteristics are polymorphic, and they need to be understood by multiple regional features such as land use, sociodemographics, and place-of-interest (POI) distribution. 
In this paper, we propose spatio-temporal multi-feature-aware graph convolutional recurrent network (ST-MFGCRN) model for improved prediction by fusing multiple regional features. 
Inside ST-MFGCRN, we devise sentinel attention to calculate the regional similarity matrix by allowing each region to take partial attention if the feature is not useful. 
We evaluate the proposed model on a real-world large-scale public transit dataset that we construct as well as on a benchmark dataset. Results show that our model outperforms the state-of-the-art baselines up to 12\% on our Daejeon dataset and 7\% on the benchmark TaxiBJ dataset.

\keywords{Multi-graph Convolutional RNN  \and Transportation Demand \and Regional Feature}
\end{abstract}
%
%
%

\section{Introduction}

\begin{figure}[t]
    \centering
    \includegraphics[width=1\columnwidth]{img/plot-intro-3regions.jpg}
    \caption{Similar transit patterns of regions in the same POI, and other data layers of demographics and land use.}
    \label{fig:intro}
\end{figure}


%Moreover, it enhances the efficiency of mobility in cities by transporting many citizens at one operation~\cite{Giuliano2017geography,rodrigue2017geography,tumlin2012sustainable,walker2012human}. 

Public transit is a crucial transport mode in cities to alleviate traffic congestion and air pollution~\cite{Giuliano2017geography,rodrigue2017geography,tumlin2012sustainable,walker2012human}. 
A reliable forecast of future transit demand supports the authorities in improving the capability of systems by optimizing schedules, adjusting fleet sizes, and generating new transit networks. 
However, this task is challenging because the transit demand prediction depends on the complex spatial and temporal correlation~\cite{morency2007measuring}. 
From a spatial perspective, according to Tobler's first law of geography~\cite{tobler1970computer}, the transit demand of an area is significantly related to the adjacent regions.
% environment of the 
At the same time, even distant areas with a similar urban environment (e.g., land use, POIs: point-of-interests) can also show similar transit patterns due to the same purpose for visit~\cite{chen2009diurnal,lee2013urban,gan2020understanding,kim2021effects,zhao2019clustering}. 
%~\cite{chen2009diurnal,gan2020understanding}.
From a temporal perspective, public transit demand generally tends to have regular patterns (e.g., commuting on weekdays)~\cite{foell2016regularity,ma2013mining}. 
% (e.g., commuting patterns on weekdays~\cite{foell2016regularity,ma2013mining}. 
However, this regularity is often disrupted by short- and long-term external factors, such as traffic jams and seasonal vacations. 
Moreover, spatial relatedness varies across different temporal observations---a set of areas can exhibit a similar pattern on a specific day of a week. 
%  that 
Thus, it is crucial for a model to be able to exploit various regional features and handle complicated spatio-temporal dependencies among regions for public transit prediction.
% However, this regularity often waves due to short-term and long-term external factors (e.g., traffic jams, and seasonal vacations).
%; making different time units such as recent hours, days, and weeks can be helpful in prediction.


A handful of deep learning models incorporate regional features while learning spatio-temporal correlation for public transit prediction, such as POI distribution~\cite{lin2019deepstn+,pan2019urban,tang2021multi} and demographics~\cite{liu2021community}. 
Despite promising results, we argue that one important aspect has been overlooked in those efforts; they represented a region with few features. 
% they represented a region with a single feature. 
% they assume that a region can be represented by a single feature.
However, urban characteristics are polymorphic~\cite{harrison1996re}, and a region should be defined considering physical, social, and cultural aspects through multiple data layers such as land use, sociodemographics, building types, POI distribution, and transportation infrastructures~\cite{taylor2009nature,ewing2010travel}. 
For example, as shown in Fig.~\ref{fig:intro},
three regions (\textbf{A}, \textbf{B}, and \textbf{C}) appear a similar transit pattern (more alighting in the morning, and more boarding in the evening). This is expected as all three have many research offices and people aged 25-45 are commuting to those regions during workdays. 
% Note that 
However, there exists a difference observed in the region \textbf{C} -- small peaks in the early morning (6h) and daytime (13h, 16h), which could be driven by other regional urban features such as land use. 
This implies that it is necessary to devise a new method that fuses multiple regional features and predicts future transit demand with higher accuracy.
%-- can only be explained by other regional dimensions such as its commercial land use. 
%However, previous works can not combine multiple regional features since they focus on using a uni-modal feature.



In this paper, we propose spatio-temporal multi-feature-aware graph convolutional recurrent network (ST-MFGCRN) model that ensembles multiple regional similarity knowledge while learning the temporal patterns\footnote{{The code, data, and supplemental materials are available in this anonymous repository:} \url{https://anonymous.4open.science/r/ST-MFGCRN-251B/}}. 
First, to capture spatial relatedness of different time intervals, we split time-series input data into three kinds of time units (closeness, period, and trend). Our model ingests each time-unit input with spatio-temporal embedding (STE) to capture trivial spatial and temporal patterns. 
% First, we split time-series input data into three kinds of time units (closeness, period, and trend) to incorporate different time-period dependencies. Our model ingests each time-unit input with spatio-temporal embedding (STE) to capture trivial spatial and temporal patterns. 
Then, we use our multi-feature graph convolutional recurrent neural network to understand multiple regional similarity graphs while finding spatio-temporal correlations.
Here, the regional similarity is computed by an attention-based mechanism from regional features. In particular, we improve the attention mechanism with sentinel variables that allow each region to take partial attention when the regional knowledge is not helpful. 
Finally, we merge the three time-unit outputs by our proposed weighted fusion mechanism to mix them properly. 
We evaluate the ST-MFGCRN model against a real-world dataset, compared with existing schemes. 
Here we summarize our contributions:
\begin{itemize}
    \item {We propose a novel deep-learning model that incorporates multiple regional features while learning spatio-temporal correlation.}
    \item Evaluation results show that ST-MFGCRN outperforms state-of-the-art baselines such as DeepSTN+ and GMAN by 5\% overall and 8-12\% in crowded regions. % {in our Daejeon but transit data. Our model also shows 7\% improvement in the benchmark dataset (TaxiBJ data).}
    \item We, via extensive experiments, analyze the impact of regional features and proposed modules on model performance and highlight which regional features drive the best performance.
    % We discover the right set of regional features which helps the prediction.
    \item {Evaluation results ensure that ST-MFGCRN is resilient, i.e. the proposed model prevents over-fitting even when many regional features are computed together.}
\end{itemize}


\section{Related Work}

% \subsection{Ridership Prediction}

% Public transit is a crucial transport mode in cities to alleviate traffic congestion and air pollution.

% TODO: paper 추가
% DeepSTN, ST-MetaNet에 feature 넣고 재실험


\subsection{Transit prediction with extra knowledge}\label{sec:RW1}

A handful of researchers~\cite{lin2019deepstn+,zhang2017deep,pan2019urban,liu2021community,tang2021multi,yuan2021effective} %에서 POI와 같은 지역에 대한 부수적인 정보를 사용하여 예측정확도를 높이려는 시도가 있었다. 
have attempted to increase the prediction accuracy by using ancillary information about the region, such as POI or demographics.
Fig.~\ref{fig:features} depicts two major methods to utilize regional feature information---concatenating each regional feature along with input or making a similarity graph for each regional feature and applying graph convolution.
The former is a method of obtaining a specific pattern from the transit demand value itself, and the latter differs in that it utilizes information from cells with similar characteristics to inference when performing prediction for each cell.
These researches~\cite{lin2019deepstn+,zhang2017deep,pan2019urban} correspond to the former, although there are modifications such as using more fully connected layers or conducting addition instead of concatenation.
These researches~\cite{liu2021community,tang2021multi,yuan2021effective,geng2019spatiotemporal} utilize Pearson correlation, cosine similarity, and community detection by the Louvain algorithm to construct similarity matrices.

% \begin{figure}[h]
%     \centering
%     \includegraphics[width=1\columnwidth]{imgnew/inputvsgraph-v2.pdf}
%     \caption{Two major methods to insert extra features with an input ($X$). Model 1 simply concatenates the regional features along with the input $X$, while model 2 generates a similarity graph between regions based on regional features and computes graph convolution when it incorporates feature knowledge.}
%     \label{fig:features}
% \end{figure}

However, the above methods can cause problems when multiple features are used simultaneously.
In the former case, when multiple regional feature types are used (e.g., demographics, land use, the number of transit stations), feature embeddings become congested, and the model can be overfitted easily. 
In the latter case, it is challenging to properly mix various similarity graphs because each graph contains a different amount of helpful information. 
% there is still a problem with the proper mixing of various similarity graphs because each graph may contain a different amount of helpful information. 
% 왜냐하면 그래프마다 가지고있는 정보의 양이 다를수 있고, 각 지역마다 도움이 되는 정보도 다를 수 있다.
In addition, in the case of unique regions such as tourist destinations or significant transportation sites, their patterns do not always follow similar areas calculated by the urban data layer.
Therefore, the regional similarity should be flexibly incorporated and optimized for each regional transit pattern.




\subsection{Transit prediction methodology}

\subsubsection{Euclidian space based methods} 
%2d grid의 형태로 지역을 나누어 이를 예측하는 문제로 정의할 경우 이를 euclidian region이라고 부르며, 주로 이미지에서 활용되는 CNN 모델이 활용된다.
When a region can be expressed in the euclidian space (e.g., 2D-grid on the x-axis and y-axis), a convolutional neural network (CNN) based model is mainly used~\cite{luca2021survey}.
%ConvLSTM~\cite{shi2015convolutional}은 LSTM의 weight parameter를 matrix multiplication하는 부분을 2D convolution을 하도록 하여 시계열 이미지 예측 등에 활용할 수 있도록 개조한 모델이다.
ConvLSTM~\cite{shi2015convolutional} is a model modified for time series data by making 2D convolution in the matrix multiplication part of the weight parameter of a LSTM.
%STResNet~\cite{zhang2017deep}과 DeepSTN~\cite{lin2019deepstn+} 은 Closeness, Period, Trend각각에 대하여 2D CNN으로 Spatial 정보를 학습하고, 1D CNN으로 시계열축 Temporal 정보를 학습하였다. 또한 POI 정보와 Timestep 정보를 결합하여 앞서 설명한 C, P, T의 데이터와 fusion하도록 모델링 하였다. DeepSTN이 STResNet에 비해 Residual Network를 쓴다는 점에서 약간 발전된 형태이지만 둘다 CNN기반의 모델이라는 점에서는 비슷하다.
STResNet~\cite{zhang2017deep} and DeepSTN+~\cite{lin2019deepstn+} learn spatial information with 2D CNN for closeness, period, and trend, respectively, and time series temporal information with 1D CNN.
In addition, POI information and timestep information are combined and modeled to fuse with the different time-domain described above.
DeepSTN+ is a slightly advanced form compared to STResNet in that it leverages a ConvPlus network, but both are similar as they are CNN-based models.
%regional CPT with residual unit with meta information such as POI. Improved version of STResNet.


\subsubsection{Non-euclidian space based methods} 
%기본적으로 euclidian이 아닌 지역에 대해서는 ~\cite{tang2021multi}에서 제안한 것 처럼 graph기반으로 spatial 정보를 학습하도록 모델링을 구축한다. 하지만 조금 일반적으로 graph기반 traffic prediction 모델을 고려해볼 수 있다.
For non-euclidian regions, the modeling is built to learn spatial information based on graphs as suggested in ~\cite{jiang2021graph,tang2021multi}. Moreover, we may consider road-graph-based traffic prediction models rather fundamentally.
%DCRNN~\cite{li2017diffusion} 는 traffic sensor의 거리 기반의 random walk기반 diffusion convolution을 통한 RNN 모델을 제안하여 그래프기반 시공간 정보 학습을 하였다. 
DCRNN~\cite{li2017diffusion} proposes an RNN model through random walk-based diffusion convolution based on the distance of traffic sensor to learn graph-based spatiotemporal information.
%ST-MetaNet~\cite{pan2019urban} 의 경우 node meta knowledge와 edge meta knowledge를 구축하여 이를 graph attention과정에서 활용하여 메타 정보기반 spatial 학습을 한 뒤, gru 구조로 temporal 학습을 수행하였다. 
ST-MetaNet~\cite{pan2019urban} builds node meta-knowledge and edge meta-knowledge, uses them in the graph attention process to perform meta information-based spatial learning, and then performs temporal learning with a GRU structure.
%spatio-temporal meta network training node and edge meta knowledge.
%GMAN~\cite{zheng2020gman} graph embedding을 통해 spatial embedding을 만들고 이를 timestamp 기반 temporal embedding 과 결합하여 만들어진 spatial temporal embedding 을 이용하여 spatial attention과 temporal attention을 수행하였다. 이 과정에서 gated fusion으로 각 attention 결과를 결합하고, 이 과정을 encoder-decoder로 나누고 여러번 residual network로 구축하여 예측을 수행하였다.
GMAN~\cite{zheng2020gman} creates spatial embedding through graph embedding and performs spatial attention and temporal attention by combining it with timestamp-based temporal embedding. It connects each attention result with gated fusion, divides this process with an encoder-decoder, and builds a residual network several times to learn spatio-temporal correlation.







% \section{Preliminary}




\section{Problem formulation}

We define that the number of transit nodes (region cells) is $N$, the number of input channels is $C_x$ (e.g. $C_x=2$ for in/out flow of each node), and the traffic value (e.g., number of passengers who board the bus) on each timestamp at $t$ is $X_t \in \mathbb{R}^{N \times C_x}$. 
The public transit prediction problem can be defined as finding an optimal model $f_{\text{model}}$ that predicts the next prediction value from historical values as: 
\begin{equation}
% X_{t-P}, ..., X_t \xrightarrow{h(\cdot)} X_{t+1}
X_{t+1} \leftarrow f_{\text{model}}(X_{t}, X_{t-1}, ..., X_{1})
\end{equation}

%where $P$ is the number of historical sequences used to infer output.




% where $X_t \in \mathbb{R}^{N \times C_x}$. Here, $N$ is the nodes (cell regions) and $C_x$ is the number of input channel (e.g. $C_x=2$ for in/out flow of each node).


% \subsection{Graph convolutional gated recurrent unit (GCGRU)}\label{GCGRU}

% GCRN~\cite{seo2018structured} is proposed as a graph convolutional long-short term memory unit (LSTM), and later DCRNN~\cite{li2017diffusion} is proposed as a diffusion graph convolutional gated recurrent units (GRU)~\cite{chung2015gated}, which is a random-walk based graph convolutional method with GRU network that is simpler than LSTM. In this paper, we define graph convolutional gated recurrent unit (GCGRU) as follows:
% %언급된 논문에서와 비슷하게 graph convolution의 경우 $\star_\mathcal{G}$의 notation으로 본 논문에서도 기록한다.
% %
% %However, the graph convolution does not contains diffusion convolutional unit instead just a simple graph convolution. 
% % \begin{equation}
% % \begin{aligned}
% % &\boldsymbol{r}^{(t)}=\sigma\left(\boldsymbol{W}_{r} \star_{\mathcal{G}}\left[\boldsymbol{X}^{(t)}, \boldsymbol{H}^{(t-1)}\right]+\boldsymbol{b}_{r}\right) \quad \boldsymbol{u}^{(t)}=\sigma\left(\boldsymbol{W}_{u} \star_{\mathcal{G}}\left[\boldsymbol{X}^{(t)}, \boldsymbol{H}^{(t-1)}\right]+\boldsymbol{b}_{u}\right)\\
% % &\boldsymbol{C}^{(t)}=\tanh \left(\boldsymbol{W}_{C} \star_{\mathcal{G}}\left[\boldsymbol{X}^{(t)},\left(\boldsymbol{r}^{(t)} \odot \boldsymbol{H}^{(t-1)}\right)\right]+\boldsymbol{b}_{c}\right) \quad\\& \boldsymbol{H}^{(t)}=\boldsymbol{u}^{(t)} \odot \boldsymbol{H}^{(t-1)}+\left(1-\boldsymbol{u}^{(t)}\right) \odot \boldsymbol{C}^{(t)}
% % \end{aligned}
% % \end{equation}
% \begin{equation}
% \begin{aligned}
% &\boldsymbol{r}^{(t)}=\sigma\left(A \left[\boldsymbol{X}^{(t)}, \boldsymbol{H}^{(t-1)}\right] \boldsymbol{W}_r +\boldsymbol{b}_{r}\right)\\
% &\boldsymbol{u}^{(t)}=\sigma\left(A \left[\boldsymbol{X}^{(t)}, \boldsymbol{H}^{(t-1)}\right] \boldsymbol{W}_u +\boldsymbol{b}_{u}\right)\\
% &\boldsymbol{C}^{(t)}=\tanh \left(A \left[\boldsymbol{X}^{(t)},\left(\boldsymbol{r}^{(t)} \odot \boldsymbol{H}^{(t-1)}\right)\right] \boldsymbol{W}_C +\boldsymbol{b}_{c}\right) \quad\\& \boldsymbol{H}^{(t)}=\boldsymbol{u}^{(t)} \odot \boldsymbol{H}^{(t-1)}+\left(1-\boldsymbol{u}^{(t)}\right) \odot \boldsymbol{C}^{(t)}
% \end{aligned}\label{eq:gcgru}
% \end{equation}

% Here $[\bullet , \bullet ]$ is concatenation, and $\boldsymbol{W}_r, \boldsymbol{W}_u, \boldsymbol{W}_C \in \mathbb{R}^{(D_x + D_h) \times D_h}$ and $\boldsymbol{b}_r, \boldsymbol{b}_u, \boldsymbol{b}_C \in \mathbb{R}^{D_h}$  are trainable parameters. $A$ is an adjacency matrix for graph convolution, and generally, it should be row-normalized.




\section{Method}



% \begin{figure*}[h!]

% \centering
% \begin{subfigure}{0.3\textwidth}
%     \includegraphics[width=\textwidth]{example-image}
%     \caption{First subfigure.}
%     \label{fig:first}
% \end{subfigure}
% \hfill
% \begin{subfigure}{0.3\textwidth}
%     \includegraphics[width=\textwidth]{example-image}
%     \caption{Second subfigure.}
%     \label{fig:second}
% \end{subfigure}
% \hfill
% \begin{subfigure}{0.3\textwidth}
%     \includegraphics[width=\textwidth]{example-image}
%     \caption{Third subfigure.}
%     \label{fig:third}
% \end{subfigure}
        
% \caption{Subreferences in \LaTeX.}
% \label{fig:figures}
% \end{figure*}



% \begin{figure}[t!]
%     \centering
%     \includegraphics[width=1\columnwidth]{img/ST-MFGCRN (4).pdf}
%     \caption{Overall architecture of ST-MFGCRN.}
%     \label{fig:model}
% \end{figure}

% \begin{figure}[t!]
%     \centering
%     \includegraphics[width=1\columnwidth]{img/MFGCGRU.pdf}
%     \caption{Multi-Feature aware GCGRU (MFGCGRU)}
%     \label{fig:mfgcgru}
% \end{figure}




\subsection{Overview}

\begin{figure*}[h]
\centering
\subfloat[Overall architecture of ST-MFGCRN\label{fig:model}]{\includegraphics[width=0.39\textwidth]{imgnew/ST-MFGCRN (2).pdf}} 
\hspace{0.2cm}
\subfloat[Multi-Feature aware GCGRU (MFGCGRU)\label{fig:mfgcgru}]{\includegraphics[width=0.57\textwidth]{imgnew/MFGCGRU (1).pdf}}
% \vspace{-2mm}
\caption{(a) Proposed ST-MFGCRN architecture and (b) a MFGCGRU cell. TEQ, TEP, TEC in (a) represents the temporal embedding (TE) for trend, period, and closeness modules which convert into spatio-temporal embedding (STEQ, STEP, STEC).
} \label{fig:proposed}
\end{figure*}
% \begin{figure}[t!]
%     \centering
%     \includegraphics[width=1\columnwidth]{img/ST-MFGCRN (4).pdf}
%     \caption{Overall architecture of ST-MFGCRN.}
%     \label{fig:model}
% \end{figure}


We propose spatio-temporal multi-feature graph convolutional recurrent network (ST-MFGCRN). 
The overview architecture of ST-MFGCRN is described in Fig.~\ref{fig:model}.

Our method splits the historical value into three different time units -- closeness (recent minutes), period (daily), and trend (weekly) similar to previous approaches\cite{zhang2016dnn,zhang2017deep,lin2019deepstn+} as follows: 
%Closeness is the most recent values in single timestep unit, period is same hour and minute on recent days, and trend is same hour and minute on same weekday. 
%We can rewrite each time unit input as:
\begin{equation}
\begin{aligned}
    &\boldsymbol{XC} = \{ X_{t}, ..., X_{t-L_c+1} \} \in \mathbb{R}^{N \times L_c \times C_x}, \\
    &\boldsymbol{XP} = \{ X_{t+1-T_p}, ..., X_{t+1-T_p L_p} \}  \in \mathbb{R}^{N \times L_p \times C_x}, \\
    &\boldsymbol{XQ} = \{ X_{t+1-T_q}, ..., X_{t+1-T_q L_q} \}  \in \mathbb{R}^{N \times L_q \times C_x}
\end{aligned}\label{eq:CPT}
\end{equation}

where $L_c$, $L_p$, and $L_q$ are the number of timesteps of closeness, period, and trend values, respectively. $T_p$ is the number of steps between periods while $T_q$ is that for trends. For example, we use 15-min unit dataset which sets $T_p = 4\times 24$ (a day) and $T_q = 4 \times 24 \times 7$ (a week) in our experiment. For hidden input and output between all modules, we use $D$ as the embedding dimension in common.

The following subsections will explain the details of how STE (Spatial Temporal Encoding), MFGCGRU (Multi-feature aware GCGRU), and weighted fusion network deal with given feature data in sequence.
% Embedding dimension은 $D$로 통일하여 사용한다//


\subsection{Spatio temporal embedding (STE)}
Spatio temporal embedding (STE) serves to capture and correct trivial spatio-temporal bias for each node.
Compared to GMAN~\cite{zheng2020gman} that leverages STE that serves similar to positional encoding, our model directly adds to embedded input value.
We preprocess the temporal embedding (TE) as $\text{TE}_t \in \mathbb{R}^{C_T}$ by concatenating each one-hot embedding of a time unit, where $C_T=7+24+4+1$: weekday (7), hour-of-day (24), 15-min-unit-of-hour (4), national holiday (1). 
Then, we apply a two-stacked fully connected layer $f_{\text{TE}}: \mathbb{R}^{C_T} \rightarrow \mathbb{R}^D$ to convert TE into $D$-dimensional hidden embedding. 
Moreover, we define a trainable spatial embedding $\text{SE} \in \mathbb{R}^{N \times D}$ and make the spatio-temporal embedding as  $\text{STE}_t = \text{SE} + f_{\text{TE}}(\text{TE}_t) \in \mathbb{R}^{N \times D}$. 
Meanwhile, we extend the initial traffic input $X_t \in \mathbb{R}^{N \times C_x}$ into $f_{\text{in}}(X_t) \in \mathbb{R}^{N \times D}$ by applying a two-stacked fully connected layer $f_{\text{in}} : \mathbb{R}^{C_x} \rightarrow \mathbb{R}^D$, and produce the traffic value embedding normalized with STE as $X'_t = f_{\text{in}}(X_t) + \text{STE}_t \in \mathbb{R}^{N \times D}$ and use it as a next input of a module. Here, we share the same SE and $f_{\text{TE}}$ for different time units, while $f_{\text{in}}^{(c)},f_{\text{in}}^{(p)},f_{\text{in}}^{(q)}$ differently used for each $\boldsymbol{XC}, \boldsymbol{XP}, \boldsymbol{XQ}$.

\subsection{Multi-feature aware GCGRU (MFGCGRU)}
\label{proxy}

% \begin{figure}[t!]
%     \centering
%     \includegraphics[width=1\columnwidth]{img/MFGCGRU.pdf}
%     \caption{Multi-Feature aware GCGRU (MFGCGRU)}
%     \label{fig:mfgcgru}
% \end{figure}

We propose a multi-feature aware GCGRU (MFGCGRU) by extending GCGRU (Eq.~\ref{eq:gcgru}) to compute multiple regional node features inside GRU cell.
In general, there are two major types of extra features: edge and node features. 
An edge feature is in $\mathbb{R}^{N\times N}$ form such as pair-wise distances between $N$ nodes, while a node feature is in $\mathbb{R}^{N \times V}$ where $V$ is number of features such as land use, POI, station information (the number of bus stops and routes), or demographics. 
For the edge feature, we use a proximity matrix which is calculated from distances witsh a Gaussian filter as ${A}_{proxy}[i,j] = \text{exp}{(- (d_{ij}/\sigma)^2)}$, where the $d_{ij}$ is the distance between $i$-th and $j$-th node and $\sigma$ is the standard deviation of distance values. After we conduct row-normalization as $\tilde{A}_{proxy}$, we can use this adjacency matrix into GCGRU. 

On the other hand, for the node features, we need additional steps to convert each feature into $\mathbb{R}^{N \times N }$ regional similarity matrix to perform graph convolution.
Assume we want to use $K_N$ types of node features, where $k$-th type of node feature is $F_k \in \mathbb{R}^{N \times V_k}$, where $V_k$ is the number of features.
Then, we can calculate the trainable regional similarity matrix $A_k \in \mathbb{R}^{N \times N}$ of $k$-th node feature using attention mechanism as follows:
% % \vspace{-5mm}
\begin{equation}
\begin{aligned}
U_{k1} = \text{ReLU}(\boldsymbol{W}_{k1} F_k) \in \mathbb{R}^{N \times D}, 
U_{k2} = \text{ReLU}(\boldsymbol{W}_{k2} F_k) \in \mathbb{R}^{N \times D}, \\
e_k = {U_{k1} {U_{k2}}^T } / \sqrt{D} \in \mathbb{R}^{N \times N}, 
A_k[i, j] = \frac{\text{exp}(e_k[i,j])}{\sum_o{\text{exp}(e_k[i,o])}}
\end{aligned}
\end{equation}
% % \vspace{-5mm}

% where $W_{k_1}, W_{k_2} \in \mathbb{R}^{D \times C_k}$ are trainable parameters.
\noindent, where $\boldsymbol{W}_{k1}, \boldsymbol{W}_{k2} \in \mathbb{R}^{D \times V_k}$ are trainable parameters for each feature type $k$. 
$e_k$ is basically represents the similarity between $U_{k1}$ and $U_{k2}$ by applying dot product for each $N \times N$ node pairs.
%
% 기본적으로 $F_{k1}$ 과 $F_{k2}$의 feature들 사이의 


However, we find some regions behave irregular and do not follow the regional characteristics absolutely. 
Inspired by a sentinel attention~\cite{lu2017knowing,park2020st}, we calculate the attention score for each node can be less than 1 by applying sentinel variable $S_k$. This allows a node to take partial attention when the regional knowledge is not beneficial. Our proposed sentinel attention is defined as follows:
% there is a case that total attention not helpful, we apply sentinel attention similar as ~\cite{lu2017knowing,park2020st}.
\begin{equation}
\begin{aligned}\label{eq:sent}
S_{k} &= f_{\text{sent}}(\left[F_k , \text{SE} \right]) \in \mathbb{R}^{N}, \\
A_{k}[i, j] &= \frac{\text{exp}(e_k[i,j])}{S_{k}[i] + \sum_o{\text{exp}(e_k[i,o])}}
\end{aligned}
% A^k = \text{softmax}{\left((W_{k_1} F_k) (W_{k_2} F_k)^T \right)} \in \mathbb{R}^{N \times N}
\end{equation}

\noindent, where $f_{\text{sent}}$ is a two-stacked fully connected layer with ReLU activation (which keeps $S_k \geq 0$). We apply $\left[F_k , \text{SE} \right]$ to calculate sentinel variable differently for each node using spatial embedding.

Finally, we ensemble multiple graph convolution inside GRU cell by applying mean merge of multiple graphs as Equation~\ref{eq:mgcrn}, where $\boldsymbol{W}_{rk},\boldsymbol{W}_{uk},\boldsymbol{W}_{Ck} \in \mathbb{R}^{(D_x+D_h)\times D_h}$ (for $k=1,...,K$) and $\boldsymbol{b}_{r},\boldsymbol{b}_{u},\boldsymbol{b}_{C} \in \mathbb{R}^{ D_h}$ are trainable parameters. We also apply an identity matrix ($I$) on top of a proximity matrix and $K_N$ node similarity matrices as a residual computation, thus $K=2+K_N$ as a default.


\begin{equation} \label{eq:mgcrn}
\begin{aligned}
\boldsymbol{r}^{(t)}&=\quad \sigma\left(\frac{1}{K}\sum_{k=1}^{K}{ A_{k} \left[\boldsymbol{X}^{(t)}, \boldsymbol{H}^{(t-1)}\right] \boldsymbol{W}_{rk}}  +\boldsymbol{b}_{r} \right) \quad \\
\boldsymbol{u}^{(t)}&=\sigma\left(\frac{1}{K}\sum_{k=1}^{K} {A_{k} \left[\boldsymbol{X}^{(t)}, \boldsymbol{H}^{(t-1)}\right] \boldsymbol{W}_{uk}} +\boldsymbol{b}_{u}\right)\\
\boldsymbol{C}^{(t)}&=\tanh \left(\frac{1}{K}\sum_{k=1}^{K} {A_{k} \left[\boldsymbol{X}^{(t)},\left(\boldsymbol{r}^{(t)} \odot \boldsymbol{H}^{(t-1)}\right)\right] \boldsymbol{W}_{Ck}} + \boldsymbol{b}_{c} \right) \quad\\
\boldsymbol{H}^{(t)}&=\boldsymbol{u}^{(t)} \odot \boldsymbol{H}^{(t-1)}+\left(1-\boldsymbol{u}^{(t)}\right) \odot \boldsymbol{C}^{(t)}.
\end{aligned}
\end{equation}

\subsection{Weighted fusion network}

From each MFGCGRU for $\boldsymbol{XC}$, $\boldsymbol{XP}$, $\boldsymbol{XQ}$, we get an output of $H_C, H_P, H_Q \in \mathbb{R}^{N\times D}$, respectively. In order to perform final fusion to output prediction, we apply a weighted fusion that trains importance of each time unit. We apply a fully connected layer and a softmax to calculate the ratio of importance for each node, and produce final output with a two-stacked fully connected layer $f_{\text{fusion}}: \mathbb{R}^D \rightarrow \mathbb{R}^{C_x}$ as follows:


\begin{equation}
\begin{aligned}
e_m &= \boldsymbol{W}_{m} H_m \in \mathbb{R}^N \quad \text{where} \quad m \in \{C,P,Q\}, \\
\alpha_{m} &= \frac{\text{exp}(e_m)}{\sum_o^{\{C,P,Q\}}{\text{exp}(e_o)}} \in \mathbb{R}^N, \\
\hat{Y} &= f_{\text{fusion}}\left(   \sum_o^{\{C,P,Q\}}{\alpha_o \odot H_o}  \right) \in \mathbb{R}^{N \times {C_T}}.
\end{aligned}
\end{equation}

where $\boldsymbol{W}_C, \boldsymbol{W}_P, \boldsymbol{W}_Q \in \mathbb{R}^{1 \times D}$ 
%and $\boldsymbol{b}_C, \boldsymbol{b}_P, \boldsymbol{b}_Q \in \mathbb{R}$ 
are trainable parameters.





\subsection{Objective function}

The objective function is defined as 
 $\mathcal{L}(\theta) =  \frac{1}{N} \sum_i^N {| Y^i_{t+1} -- \hat{Y}^i_{t+1}|}$ where $Y_t \in \mathbb{R}^{N \times C_x}$, which is the \textit{mean absolute error} (L1) loss.

% % defined as Equation \ref{eq:objfunc}. 
% \begin{equation}
% %\label{eq:objfunc}
%  \mathcal{L}(\theta) =  \frac{1}{N} \sum_i^N {| Y^i_{t+1} -- \hat{Y}^i_{t+1}|}.
% \end{equation}


\section{Evaluation settings}

\subsection{Dataset}

% 190301-190501-190601-190701
The bus transit data of boarding and alighting demand in 15-minute unit is obtained from smart card data of Daejeon Metropolitan City. 
%\js{are both boarding and alighting demand reqruied for our model?} 
The data is collected in individual stations from March 1 to June 30, 2019. 
We construct the bus transit dataset of $N=102$ hexagonal 800m grid regions except the regions contain no bus stop (e.g. hills, rivers).
%We aggregated the bus transit data based on the hexagonal grid cells ($ku$) that treat the neighborhood cells symmetrically as~\cite{birch2007rectangular}. 
For experiments, we divide the data into the training (from March 1st to April 30th), the validation (from May 1st to May 31st), and the test dataset (from June 1st to June 30th).
We set the number of time sequences as $L_c = 6, L_p = 7, L_q = 3$ in Eq.~\ref{eq:CPT}, and $C_x = 2$ for boarding and alighting flow.
In addition, since there is no transit service during nighttime and our model needs a few ($L_c$) steps of historical data, we filter the timestamp of the next prediction ($t+1$) to be within 8h to 21h (14 hours) for each day.
In the training, we conduct max normalization of in- and out- flow for each node.

For regional features, we leverage six regional features representing land use, transit, and demographic features: (1) land use type (LU, $V_{LU} = 6$), (2) place-of-interest (POI, $V_{POI} = 29$), (3), bus transit infrastructure (BUS, $V_{BUS} = 2$), (4) population (POP, $V_{POP} = 4$), (5) enterprise and employments of each business type (ENT, $V_{ENT} = 6$), and (6) building area (BD, $V_{BD} = 7$). The dataset is provided by the open data service of government institutions~\cite{LocalData,KoreaNSDI,SGIS}. 
Before we leverage regional features in our model, we conduct max normalization. 
The detailed features of each type are discussed in Section~\ref{sec:feature}, and the full detail is described in the supplementary material.

\subsection{Experiment settings} 
We compare the proposed model (ST-MFGCRN) with various methods for public transit prediction.
First, we use data-based prediction methods without model training as basic baselines: Trend Mean, Period Mean, Closeness Mean, and Last Repeat.
Second, we set CNN-based time series deep learning models, such as ConvLSTM~\cite{shi2015convolutional}, STResNet~\cite{zhang2017deep}, and DeepSTN+~\cite{lin2019deepstn+}, as comparative models with modification of spatial CNN unit into hexagonal convolution. 
Although ST-MGCN~\cite{geng2019spatiotemporal} also proposes a model that can compute multiple graphs, we find this model is not adaptable for multi-channel input and takes a significant amount of time for training. 
In addition, we compare our model with the graph-based deep learning models such as DCRNN~\cite{li2017diffusion}, ASTGCN~\cite{guo2019attention}, STMetaNet~\cite{pan2019urban}, and GMAN~\cite{zheng2020gman} by using proximity information $A_{proxy}$ described in Section~\ref{proxy}. 
In case of GMAN, we use pretrained spatial embedding using  Node2vec~\cite{grover2016node2vec} from $A_{proxy}$ as its default, and set the number of encoder/decoder stacks as $L=3$.
We set the hidden embedded dimension for our model as $D=64$. For other baselines, we use their default settings. 

%geng2019spatiotemporal

% DCRNN, ST-MetaNet, GMAN, ConvLSTM, STResNet, DeepSTN+, 

% \subsection{Evaluation Settings}

% \subsection{Evaluation Metric}

We evaluate models with three evaluation metrics: \textit{mean absolute error} (MAE), \textit{root mean squared error} (RMSE), and \textit{mean absolute percentage error} (MAPE). Note that we measure the error of $C_x$ input channels altogether.
We conduct our experiments on a single NVIDIA TITAN RTX 24GB environment with Tensorflow v1.15.1. 
For each model on each setting, we test five times and record the mean of each result.
We adopt an ADAM optimizer with a learning rate of 0.01 and a batch size of 32. We apply early stopping with validation loss with 15 patience epochs.





\section{Results}

We first evaluate the performance of our model and baselines with the test dataset. We construct our dataset in Daejeon, Korea where various regional features such as POIs and sociodemographics are available. Then, we analyze the feature influence by adding or removing each feature from our model. Next, we conduct a module ablation study to examine the impact of sentinel attention, mean merge fusion in MFGCGRU, and weighted fusion on the model performance. Finally, we compare the computation cost of each model by the number of trainable parameters and training time per epoch. We also check the generalizability of our model by evaluating with the benchmark dataset in Beijing~\cite{pan2019urban}.


\subsection{Performance evaluation}



\begin{table}[t]
\caption {Performance comparison ($K_N$ is the number of regional features used, and best means the best combination of regional features. Top10@RH means the top 10 crowded regions at rush hour (8h, 17h, 18h). }
% \vspace{-2mm}
\label{tab:comparison} 
\centering
\begin{tabular}{|l||r|r||r|r|}
\hline
 & \multicolumn{2}{c||}{Overall}   & \multicolumn{2}{c|}{Top10@RH }  \\ \hline
\multicolumn{1}{|c||}{Model} & \multicolumn{1}{c|}{MAE} & \multicolumn{1}{c||}{RMSE} & \multicolumn{1}{c|}{MAE} & \multicolumn{1}{c|}{RMSE} \\ \hline
Trend Mean & 6.8445 & 11.3647 & 21.2288 & 28.5332 \\
Period Mean & 8.8179 & 15.3843 & 29.1722 & 38.8639 \\
Closeness Mean & 8.9490 & 15.8035 & 40.8751 & 58.7324 \\
Last Repeat & 8.6482 & 13.6378 & 30.0074 & 40.8334 \\ \hline
ConvLSTM & 5.9005 & 9.2843 & 18.6077 & 25.1279 \\ 
STResNet & 5.9241 & 9.2875 & 17.0996 & 22.3115 \\ 
DeepSTN+ & 5.8746 & 9.2215 & 16.7608 & 22.1116 \\ \hline
DCRNN & 6.1572 & 9.5296 & 18.3224 & 24.7541 \\ 
ASTGCN & 6.5875 & 10.7053 & 17.9256  & 26.7589 \\ 
STMetaNet & 6.5877 & 11.3717 & 29.6253 & 45.5325 \\ 
GMAN & 5.8662 & 9.1381 & 17.4454 & 23.3927 \\ \hline
% ST-MFGCRN ($K_N$=0) & 5.5293 & 8.5130 & 0.1605 & 15.5911 & 20.5513 & 0.0843 \\ 
ST-MFGCRN ($K_N$=6) & 5.5099 & 8.4765 & \textbf{15.4030} & 20.2633 \\ 
ST-MFGCRN (best)  & \textbf{5.4987} & \textbf{8.4635} & 15.4102 & \textbf{20.2334} \\ \hline
\end{tabular}
\end{table}

% MyOursGF2_ab    5.4987  8.4635  0.1596
% 12.6438 16.8486 0.1014 15.4102 20.2334 0.0834
% best: 5       O       X       O       O       O       O       O 






Table~\ref{tab:comparison} reports the performance comparison of models. 
We evaluate overall performance for all regions and time steps and conditional performance for the top 10 hub regions during rush hour (8, 17, 18) on a weekday, where the hub regions have the highest hourly in-and-out transit demand.
Our proposed ST-MFGCRN with $K_N=6$ shows an overall 5\% performance improvement compared to the state-of-the-art baselines, and it is up to 8-12\% better than DeepSTN+ and GMAN in the top 10 hubs at rush hour, which and when is the most crowded area and time.
Among the basic baselines, Trend Mean shows the best performance, which implies that the transit patterns are similar for the same hour and weekday every week. 
On the other hand, Closeness Mean and Last Repeat show high errors, indicating the need for a temporal correlation training model.
Among the Euclidian region-based models, DeepSTN+ shows the highest performance as DeepSTN+ is more advanced than STResnet or ConvLSTM. %In addition, ConvLSTM shows better performance than STResNet which leverages LSTM instead of 1D-CNN to find temporal correlation.
Among the non-Euclidian models, GMAN shows the highest performance compared to DCRNN and STMetaNet as it leverages spatial attention rather than graph convolution with fixed proximity graph.


\subsection{Analysis of feature influence on the model} \label{sec:feature}


\begin{table*}[t]
\caption {Feature influence study by adding features} \label{tab:feature_add} 
% \vspace{-3mm}
\centering
\begin{tabular}{|l||c|c||c|c|c|c|c|c|}
\hline
   &\multicolumn{2}{|c||}{$K_N\leq1$}   & \multicolumn{6}{c|}{$K_N=2$}         \\ \hline
Proximity     & X      & O &    O & O    &      O     & O       & O         & O         \\ \hline
     & None   & None        & +LU & +POI  & +BUS & +POP    & +ENT & +BD \\ \hline

None ($K_N=0$) & 5.6883 & 5.5293 & -- & -- & -- & -- & -- & -- \\
+LU & 5.5194 & 5.5012 & -- & 5.5027 & 5.5035 & 5.5047 & 5.5121 & 5.5068 \\
+POI & 5.5348 & 5.5043 & 5.5027 & -- & 5.5063 & 5.5193 & 5.5097 & 5.5014 \\
+BUS & 5.5232 & 5.5070 & 5.5035 & 5.5063 & -- & 5.5135 & 5.5030 & 5.5155 \\
+POP & 5.5204 & 5.5216 & 5.5047 & 5.5193 & 5.5135 & -- & 5.5049 & 5.5058 \\
+ENT & 5.5190 & 5.5004 & 5.5121 & 5.5097 & 5.5030 & 5.5049 & -- & 5.5013 \\
+BD & 5.5293 & 5.5203 & 5.5068 & 5.5014 & 5.5155 & 5.5058 & 5.5013 & -- \\
\hline
\end{tabular}
\end{table*}


\begin{table*}[t]
\caption {Feature influence study by removing features (proximity included)} \label{tab:feature_remove} 
% \vspace{-3mm}
\centering
\begin{tabular}{|l||c||c|c|c|c|c|c|c|}
\hline
   &\multicolumn{1}{|c||}{$K_N\geq5$}   & \multicolumn{6}{c|}{$K_N=4$}         \\ \hline
     &  None        & -LU & -POI  & -BUS & -POP    & -ENT & -BD \\ \hline
None ($K_N=6$) & 5.5099 & -- & -- & -- & -- & -- & -- \\
-LU & 5.4987 & -- & 5.5050 & 5.5093 & 5.5108 & 5.5109 & 5.5034 \\
-POI & 5.5117 & 5.5050 & -- & 5.5093 & 5.5008 & 5.5094 & 5.5037 \\
-BUS & 5.5055 & 5.5093 & 5.5093 & -- & 5.4978 & 5.4997 & 5.5115 \\
-POP & 5.5028 & 5.5108 & 5.5008 & 5.4978 & -- & 5.5022 & 5.5124 \\
-ENT & 5.5118 & 5.5109 & 5.5094 & 5.4997 & 5.5022 & -- & 5.5048 \\
-BD & 5.5196 & 5.5034 & 5.5037 & 5.5115 & 5.5124 & 5.5048 & -- \\ \hline
\end{tabular}
\end{table*}


% \subsubsection{Discovery of the right set of regional features for the prediction improvement.}
\subsubsection{Performance comparison by adding and removing features}

% Our GCRN requires at least $K>=1$. Overall, at least distance measure is required as nearby cells have more correlation and has information each other. 차트로 각각 
% \tohi{Traditional transportation studies have emphasized that the  }
To examine to what extend individual features improve prediction performance, we conduct a feature influence study by adding features from $K_N=0$ (Table~\ref{tab:feature_add}) and removing features from $K_N=6$ (Table~\ref{tab:feature_remove}). 
There can be total combinations of $64=2^6$ to incorporate six different features; the rest of the results are described in the supplement material.
% Table~\ref{tab:feature_add} shows the results of experiments when $K_N = 1, 2$.
First, Table~\ref{tab:feature_add} shows a significant error decrease when the proximity graph is provided, implying that geographical closeness essentially captures the basic spatial correlation and improves the performance.
%
When we compare both Table~\ref{tab:feature_add} and Table~\ref{tab:feature_remove} to check the most significant regional features, we observe POI, ENT and BD decrease (increase) the error when added (removed), implying that they provide unique information about the urban environment. 
% POI, ENT and BD can be considered to have more unique information as they decreases error when addition and increases error when removal.
Other features such as LU, BUS, and POP also improve the performance when merged into the model. Still, the improvement is marginal as the regional knowledge they provide is more general and shared with other features.




\begin{figure*}[t]
    \centering
    \includegraphics[width=1\textwidth]{img/sample-features.jpg}
    \caption{Feature influence. Top-10 performance regions with the most improvement by each feature are highlighted in red.}
    \label{fig:feature_influence}
\end{figure*}


Furthermore, in Fig.~\ref{fig:feature_influence}, we analyze the \textbf{Top-10 performance (TP)} regions that show the most improvement by inserting each type of feature by measuring $\Delta = MAE_{0} - MAE_{+feat}$, and compare with \textbf{Poor performance (PP)} regions that show no improvement.% ($\Delta < 0$).
\begin{enumerate}
    \item \textbf{LU}: \textbf{TP} regions show 5-times higher semi-residential and 3-times higher neighborhood commercial proportion of areas compared to average, while \textbf{PP} regions include many green areas.
    \item \textbf{POI}: while \textbf{PP} regions show a similar distribution of POI with the average, the proportion of restaurants, sales, and beauty businesses is twice more in \textbf{TP} regions than the average. Also, the numbers of all POI types in \textbf{TP} region is twice as high as the average. 
    \item \textbf{BUS}: \textbf{TP} regions show 1.5 times higher density of bus stops and bus routes than the average. \textbf{PP} regions show less density of bus stops and bus routes than average.
    \item \textbf{POP}: \textbf{TP} regions exhibit a high proportion of younger populations (the age between 15-25). However, in \textbf{PP} regions, the population distributions similarly appear as average distribution. This may be because younger people depend on public transit more than older people as fewer people have cars.
    \item \textbf{ENT}: While \textbf{PP} regions show a similar distribution to the average, \textbf{TP} regions have two times higher numbers of both business and employments belonging to trinary (service) industry. 
    \item \textbf{BD}: \textbf{TP} regions include more universities, colleges, research institute, and public offices. Especially, we find the cells with universities have performed significantly better. This seems because university students mostly use public transit for their travel, and a fixed class timetable can characterize its flow pattern.
\end{enumerate}


Throughout all experiments, the best three settings to improve prediction performance are: 1) BD, ENT, POI, LU ($K_N$=4, MAE: 5.4978, RMSE: 8.4587), 2) BD, BUS, ENT, POI, POP ($K_N$=5, MAE: 5.4986, RMSE: 8.4635), and 3) BD, POI, LU, POP ($K_N$=4, MAE: 5.4997, RMSE: 8.4590).
These results demonstrate that multiple regional features can improve transit prediction, but it is not necessary to use all available regional features for the best prediction result.  %\bm

%This may be because mobility demand and flow patterns differ depending on infrastructure, regional functions, and potential usage.

%%% % \vspace{2mm}
% \subsubsection{Comparison on other models with regional features}
% \noindent \textbf{Performance comparison with baseline models with regional features}

\subsubsection{Performance comparison with state-of-the-art baselines incorporating regional features}
Table~\ref{tab:others_with_regional} shows the impact of exploiting regional features on other baselines capable of ingesting extra-regional features. 
In contrast to our model (ST-MFGCRN), DeepSTN+ and STMetaNet do not gain much improvement from regional features. In particular, STMetaNet fails to train on a few features.
%diverges the training severely diverges on a few features.
This may be due to the difference in our model---as discussed in Section~\ref{sec:RW1}, DeepSTN+ and STMetaNet leverage regional features directly to the input instead of processing them into a similarity graph.


% \begin{table}[h]
% %%% % \vspace{-5mm}
% \caption {Model performance of other models with regional features.} \label{tab:others_with_regional} 
% \centering
% \begin{tabular}{|c||r|r|r|r|r|r|r|}
% \hline
%  & \multicolumn{1}{c|}{None} & \multicolumn{1}{c|}{+LU} & \multicolumn{1}{c|}{+POI} & \multicolumn{1}{c|}{+BUS} & \multicolumn{1}{c|}{+POP} & \multicolumn{1}{c|}{+ENT} & \multicolumn{1}{c|}{+BD} \\ \hline
% ST-MFGCRN & 5.5293 & 5.5012 & 5.5043 & 5.5232 & 5.5216 & 5.5004 & 5.5203 \\
% DeepSTN+ & 5.8746 & 5.8634 & 5.8697 & 5.8478 & 5.7991 & 5.8902 & 5.8681 \\ 
% ST-MetaNet & 6.3629 & 11.8877 & 6.3571 & 6.5985 & 12.1321 & 12.0095 & 12.1281 \\ \hline
% \end{tabular}
% \end{table}

\begin{table}[t]
  \caption {Model performance comparison with other models when the regional features are added.}
  % \vspace{-2mm}
  \label{tab:others_with_regional} 
  \centering
  \begin{tabular}{|l|c|c|c|}
  \hline
      ~ & ST-MFGCRN & DeepSTN+ & ST-MetaNet \\ \hline
      None & \textbf{5.5293} & 5.8746 & 6.3629 \\
      +LU & \textbf{5.5012} & 5.8634 & 11.8877 \\ 
      +POI & \textbf{5.5043} & 5.8697 & 6.3571 \\ 
      +BUS & \textbf{5.5232} & 5.8478 & 6.5985 \\ 
      +POP & \textbf{5.5216} & 5.7991 & 12.1321 \\ 
      +ENT & \textbf{5.5004} & 5.8902 & 12.0095 \\ 
      +BD & \textbf{5.5203} & 5.8681 & 12.1281 \\ \hline
  \end{tabular}
\end{table}


\subsection{Module ablation study}

\begin{table}[b]
\caption {Module ablation study (proximity included).} \label{tab:module_ablation}
% \vspace{-2mm}
  \begin{tabular}{|c|c|c|c|}\hline
  Sentinel & MFGCGRU & CPT Fusion & ST-MFGCRN ($K_N=6$) \\
  \hline
  x & Cat & Add & 5.7770 \\
  o & Cat & Add & 5.7611 \\
  x & Mean & Add & 5.5803 \\
  o & Mean & Add & 5.5663 \\
  x & Cat & Weight & 5.6849 \\
  o & Cat & Weight & 5.6731 \\
  x & Mean & Weight & 5.5376 \\
  o & Mean & Weight & \textbf{5.5099} \\ \hline
  \end{tabular}
\end{table}


% %%% % \vspace{-5mm}
We conduct a module ablation study to evaluate the significance of our proposed modules (Table~\ref{tab:module_ablation}).
First of all, we observe that sentinel attention improves the performance of all settings and prevents overfitting, even if there are many features to fuse.
% When sentinel attention is used, even if there are many fusion features, less overfitting occurs and improves performance. 
We further analyze which regions benefit the most from sentinel attention by correlating regional features with the MAE decrease by sentinel attention. 
The regression plots in Figure~\ref{fig:sentinel} show that the crowded regions with extensive hourly rides or highly commercialized regions with more workers in service business get more benefit from sentinel attention. 
We infer their urban environment is more polymorphic, and sentinel attention enables them to take partial attention for comprehensive multi-feature learning. 
Second, if we replace mean merge in MFGCGRU into concatenate merge, the embedded features become more complex and cause overfitting.
Finally, our weighted fusion improves Add merge on the final layer as it weights on the time-unit output differently to produce the best prediction.

% \begin{table}[h]
%%% % \vspace{-5mm}
% \centering
% \caption {Module ablation study (proximity included).} \label{tab:module_ablation} \begin{tabular}{|c||c|c|c|c|c|c|c|c|}
% \hline
% Sentinel & X & O & X & O & X & O & X & O \\ 
% MFGCGRU Merge & Cat & Cat & Mean & Mean & Cat & Cat & Mean & Mean \\ 
% CPT Fusion & Add & Add & Add & Add & Weight & Weight & Weight & Weight \\ \hline
% ST-MFGCRN ($K_N=6$) & 5.7770 & 5.7611 & 5.5803 & 5.5663 & 5.6849 & 5.6731 & 5.5376 & \textbf{5.5099} \\ \hline
% \end{tabular}
% % %%% % \vspace{-5mm}
% \end{table}




\begin{figure}[t]
\centering
\includegraphics[width=.47\textwidth]{img/sen-regplot.PNG}
% \vspace{-2mm}
\caption{The regression plot of MAE decrease by sentinel attention with hourly transit and the number of employees in service business from ENT.} \label{fig:sentinel}
%%% % \vspace{-2mm}
\end{figure}


%%% % \vspace{-2mm}
\subsection{Computation Cost}

\begin{table}[t]
\caption {Computation cost on Daejeon dataset} \label{tab:time}
% \vspace{-2mm}
\centering
\begin{tabular}{|c|c|c|c|c|c|c|c|c|c|}
\hline
 & \begin{tabular}[c]{@{}c@{}}Conv\\ LSTM\end{tabular} & STResNet & \begin{tabular}[c]{@{}c@{}}Deep\\ STN+\end{tabular} & DCRNN & ASTGCN & STMeta & GMAN & \begin{tabular}[c]{@{}c@{}}Ours\\ ($K_N$=1)\end{tabular} & \begin{tabular}[c]{@{}c@{}}Ours\\ ($K_N$=6)\end{tabular} \\ \hline
\# Params & 513k & 703k & 40,995k & 109k  & 274k & 84k & 539k & 179k & 732k \\ \hline
sec/epoch & 5.86 & 2.05 & 7.78 & 3.47 & 14.45 & 5.28 & 18.01 & 8.03 & 36.67 \\ \hline
\end{tabular} 
\end{table}


Lastly, we compare the computational cost of our model and baseline models.
The number of parameters and the training time per epoch for each model are listed in Table~\ref{tab:time}. 
Our ST-MFGCRN uses much fewer parameters compared to DeepSTN+ and takes less training time compared to GMAN when $K_N = 1$. 
However, when $K_N$ increases, since the number of trainable parameters depends on the number of graph convolutions in an MFGCGRU cell, more learning variables and time are consumed. 
The computation time can be reduced by modularizing the training phase of sentinel attention and multi-graph convolution, and we leave it as future work.

% We plan to reduce the computation time by modularlizing the training phase of sentinel attention and multi-graph convolution.


\subsection{Experiment on benchmark dataset}

%우리의 모델이 일반적인 다른 데이터 셋에 대해서도 같은 성능향상을 보일 수 있는지를 확인하기 위하여 \cite{pan2019urban} 에서 활용한 TaxiBJ 데이터를 활용하여 같은 실험을 실행해보았다. 
To demonstrate the generalizability of our model, 
% In order to check whether our model can show the same performance improvement for other general data sets, 
we conduct the same experiments with the TaxiBJ data used in \cite{pan2019urban}. TaxiBJ dataset consists of in/out flow of human flow extracted from taxi data in Beijing, 2015 and it includes POI and road features (ROAD). We split data into from Feb 1st to June 2nd for training, from June 3rd to June 16th for validation, and from June 17th to June 30th for testing. 
%process-qt-CPT-BJ-150201-150603-150617-150701
While the original dataset contains $32 \times 32 = 1024$ grid regional values, we extract 146 regions where the number of hourly commuting people is over 300 to make the data size smaller. Plus, we extract and use the 20 most frequent POI features among the total 648 types of POIs the original data provides ($V_{POI} = 20$). We use two ROAD features as original data ($V_{ROAD} = 2$).

\subsubsection{Performance comparison on benchmark dataset}
%Performance comparison on TaxiBJ\cite{pan2019urban} dataset experiment.


Table~\ref{tab:taxibj_result} shows the performance evaluation on TaxiBJ dataset.
Since the dataset used in this experiment is sparse (as described above, we extracted the crowded area instead of all regions), this may affect the proximity-dependent models which compute the knowledge of surrounding regions. 
Yet, the results show that our proposed ST-MFGCRN outperforms the other state-of-the-art baseline models by up to 7\%. 


% This may affect the proximity-dependent models which compute the knowledge of surrounding regions. 

%do not have knowledge about their surrounding regions, unlike graph-based models. 
%The models that are not on the list compared to Table~\ref{tab:comparison} (i.e. STResNet, STMetNet) are those are failed of model training.
%partial as it extracted the top 146 most crowded regions among the original 1024 grid regions. 
% Therefore, it affects the Euclidian-based models since the data is sparse as it may miss surrounding regional information during the prediction phase. 


\begin{table}[h]
\caption {Performance comparison on TaxiBJ dataset.} \label{tab:taxibj_result}
% \vspace{-2mm}
\begin{tabular}{|l|r|r|r|}
\hline
Model          & MAE     & RMSE    & MAPE  \\ \hline
Trend Mean     & 199.915 & 307.430 & 0.320 \\ 
Period Mean    & 198.528 & 309.706 & 0.317 \\ 
Closeness Mean & 159.634 & 225.092 & 0.255 \\ 
Last Repeat    & 72.842  & 116.877 & 0.116 \\ \hline
ConvLSTM     & 57.500  & 100.939 & 0.092 \\ 
STResNet     & 63.305 & 103.689 & 0.101 \\  %MySTResNet      63.305  103.689 0.101
DeepSTN+     & 64.830   & 107.319  & 0.104 \\ \hline % MyDeepSTN+       64.830  107.319 0.104
DCGRU        & 66.566  & 107.138 & 0.106 \\ 
ASTGCN       & 75.555 & 126.197 & 0.121 \\ 
%STMetaNet    & -- &  -- & -- \\ 
GMAN         & 56.109  & 102.276 & 0.090 \\ \hline
ST-MFGCRN ($K_N$=2)     & \textbf{52.443}  & \textbf{92.767}  & \textbf{0.084} \\ 
ST-MFGCRN (best)     & \textbf{52.015}  & \textbf{93.860}  & \textbf{0.083} \\ \hline
\end{tabular}
\end{table}

\subsubsection{Feature influence on benchmark dataset}

Table~\ref{tab:taxibj_feature} shows the influence of proximity, POI, and ROAD features on performance improvement. Although the model shows an optimal result when it takes proximity and POI as key features,
%are incorporated, 
incorporating all the features still shows improved results over the state-of-the-art baselines as shown in Table~\ref{tab:taxibj_result}.

%Optimally, the  model performs best when proximity and POI features are incorporated. However, our model still shows resilient results when all the features are incorporated during the training.

\begin{table}[h]
\caption {Feature influence on TaxiBJ Dataset} \label{tab:taxibj_feature}
% \vspace{-2mm}
\begin{tabular}{|c|c|c|c|}
\hline
Proximity & POI & ROAD & MAE    \\ \hline
x         & x   & x    & 59.293 \\ 
o         & x   & x    & 54.522 \\ 
o         & o   & x    & \textbf{52.015} \\ 
o         & x   & o    & 52.102 \\ 
o         & o   & o    & 52.443 \\ \hline
\end{tabular}
\end{table}



\subsubsection{Module ablation study on benchmark dataset}
Table~\ref{tab:taxibj_module_ablation} shows the modulation study on TaxiBJ dataset. We observe consistent results with what we find in Table~\ref{tab:module_ablation}. Our model shows the best result when the sentinel attention, mean merge in MFGCGRU, and weight fusion in CPT fusion are applied.

\begin{table}[h]
\caption {Module ablation study on TaxiBJ dataset.} \label{tab:taxibj_module_ablation}
% \vspace{-2mm}
  \begin{tabular}{|c|c|c|c|}\hline
  Sentinel & MFGCGRU & CPT Fusion & ST-MFGCRN ($K_N=2$) \\
  \hline
  x & Cat & Add & 59.081 \\
  o & Cat & Add & 60.066 \\
  x & Mean & Add & 54.045 \\
  o & Mean & Add & 54.471 \\
  x & Cat & Weight & 57.153 \\
  o & Cat & Weight & 57.210 \\
  x & Mean & Weight & 53.326 \\
  o & Mean & Weight & \textbf{52.443} \\ \hline
  \end{tabular}
\end{table}





\section{Conclusion}

We propose ST-MFGCRN to solve transit demand prediction problems using various regional features during spatio-temporal training.
To capture correlations depending on regional characteristics and spatial adjacency, ST-MFGCRN incorporates multiple similarity matrices calculated from different regional features and a distance-based proximity matrix.
To calculate the similarity matrix of each regional feature, we leverage our proposed sentinel attention, which plays a role in taking partial attention when the knowledge is not helpful and harmoniously mixes various features.
ST-MFGCRN captures temporal correlation by different time unit inputs of closeness, period, and trend, and trivial spatio-temporal dependencies are also captured by spatio-temporal embedding. 
Our model outperforms the state-of-the-art baselines on the real-world dataset that we construct as well as on the benchmark dataset while successfully leveraging multiple regional features.


%%
%% The acknowledgments section is defined using the "acks" environment
%% (and NOT an unnumbered section). This ensures the proper
%% identification of the section in the article metadata, and the
%% consistent spelling of the heading.
% \begin{acks}
% To Robert, for the bagels and explaining CMYK and color spaces.
% \end{acks}

%%
%% The next two lines define the bibliography style to be used, and
%% the bibliography file.
\newpage
% \bibliographystyle{ACM-Reference-Format}
\bibliographystyle{ieeetr}

\bibliography{my-base}


%%
%% If your work has an page, this is the place to put it.
% \on

% \section{Research Methods}



\end{document}


==> backup1208.txt <==
% This is samplepaper.tex, a sample chapter demonstrating the
% LLNCS macro package for Springer Computer Science proceedings;
% Version 2.20 of 2017/10/04
%
\documentclass[runningheads]{llncs}
%
\usepackage{graphicx}
\usepackage{amsmath}
\usepackage{amsfonts}
\usepackage{kotex}
\usepackage{comment}
\usepackage{subfig}


\usepackage{xcolor}
\newcommand{\todo}[1]{\textcolor{red}{#1}}
\newcommand{\tore}[1]{\textcolor{orange}{#1}}
\newcommand{\tohi}[1]{\textcolor{blue}{#1}}

\newcommand{\js}[1]{\textsf{\textcolor{magenta}{#1}}}
\newcommand{\cm}[1]{\textcolor{red}{#1}}
\newcommand{\bm}[1]{\textcolor{blue}{#1}}

\usepackage{subfig}
\usepackage{booktabs}
\usepackage{multirow}
\usepackage{tablefootnote}
\usepackage{booktabs}
\usepackage{blindtext}
\usepackage{float}
% \usepackage{tabularx}

% Used for displaying a sample figure. If possible, figure files should
% be included in EPS format.
%
% If you use the hyperref package, please uncomment the following line
% to display URLs in blue roman font according to Springer's eBook style:
% \renewcommand\UrlFont{\color{blue}\rmfamily}

\begin{document}
%
% \title{Contribution Title\thanks{Supported by organization x.}}
\title{Multiple Areal Feature Aware Transportation Demand Prediction}
%
%\titlerunning{Abbreviated paper title}
% If the paper title is too long for the running head, you can set
% an abbreviated paper title here
%
% \author{First Author\inst{1}\orcidID{0000-1111-2222-3333} \and
% Second Author\inst{2,3}\orcidID{1111-2222-3333-4444} \and
% Third Author\inst{3}\orcidID{2222--3333-4444-5555}}
% %
% \authorrunning{F. Author et al.}
% % First names are abbreviated in the running head.
% % If there are more than two authors, 'et al.' is used.
% %
% \institute{Princeton University, Princeton NJ 08544, USA \and
% Springer Heidelberg, Tiergartenstr. 17, 69121 Heidelberg, Germany
% \email{lncs@springer.com}\\
% \url{http://www.springer.com/gp/computer-science/lncs} \and
% ABC Institute, Rupert-Karls-University Heidelberg, Heidelberg, Germany\\
% \email{\{abc,lncs\}@uni-heidelberg.de}}
%
\maketitle              % typeset the header of the contribution
%
\begin{abstract}
A reliable short-term transportation demand prediction supports the authorities in improving the capability of systems by optimizing schedules, adjusting fleet sizes, and generating new transit networks.
A handful of research efforts incorporate one or a few areal features while learning spatio-temporal correlation, to capture similar demand patterns between similar areas.
However, urban characteristics are polymorphic, and they need to be understood by multiple areal features such as land use, sociodemographics, and place-of-interest (POI) distribution.
Meanwhile, using multiple areal features without considering their significance may degrade the overall performance due to the curse of dimensionality. 
In this paper, we propose a novel spatio-temporal multi-feature-aware graph convolutional recurrent network (ST-MFGCRN) that fuses multiple areal features during spatio-temproal understanding.
Inside ST-MFGCRN, we devise sentinel attention to calculate the areal similarity matrix by allowing each area to take partial attention if the feature is not useful.
We evaluate the proposed model on two real-world large-scale transit datasets, one with our constructed BusDJ dataset and one with benchmark TaxiBJ.
Results show that our model outperforms the state-of-the-art baselines up to 7\% on BusDJ and 8\% on TaxiBJ dataset.
%\todo{We also conduct study on the significance of each areal feature to see how it improves the performance on the real-world data.}


\keywords{Transportation Demand \and Areal Feature \and Multi-graph Convolutional RNN}
\end{abstract}
%
%
%

\section{Introduction}

\begin{figure}[t]
    \centering
    \includegraphics[width=1\columnwidth,height=5cm]{img/plot-intro-3regions.jpg}
    \caption{Similar transit patterns of areas with the same POI and demographics, and another data layer of land use (color represents the majority group).}
    \label{fig:intro}
\end{figure}


\tore{Public transit is a crucial transport mode in cities to alleviate traffic congestion and air pollution~\cite{Giuliano2017geography,rodrigue2017geography,tumlin2012sustainable,walker2012human}.} 
With the development of deep learning approaches to the short-term transportation demand prediction, now several models have been proposed to deal with the sptial-temporal complexity in transportation demand.  
\tore{A reliable short-term transportation demand prediction supports the authorities in improving the capability of systems by optimizing schedules, adjusting fleet sizes, and generating new transit networks.
However, this task is challenging because the transit demand prediction depends on the complex spatial and temporal correlation}~\cite{morency2007measuring}. 
At first, we should consider temporal dependency as each area shows similar transportation demand according to similar time zones on the same day of the week, as well as historical transportation demand for each timestep~\cite{foell2016regularity,ma2013mining}. 
On the other side, according to Tobler's first law of geography~\cite{tobler1970computer}, the transit demand of an area is significantly related to the adjacent areas.
Moreover, even distant areas with a similar urban environment (e.g., land use, POIs: point-of-interests) shows similar transit patterns due to the comparable purpose of visit~\cite{chen2009diurnal,lee2013urban,gan2020understanding,kim2021effects,zhao2019clustering}. 
Thus, it is crucial for a model to be able to exploit various areal features and handle complicated spatio-temporal dependencies among areas for public transit prediction.


% \todo{There are serveral research that has been investigated on transportation demand prediction\cite{luca2021survey,shi2015convolutional,zhang2017deep,lin2019deepstn+}. Although, they investigated spatio-temporal modeling for sequential demand data, they overlooked a simple but important aspect: spatio-temporal dependency on each timestep (i.e. time of a day, and ...) . }
% \todo{STE쪽 강조}

A handful of deep learning models incorporate areal features while learning spatio-temporal correlation for public transit prediction, such as POI distribution~\cite{lin2019deepstn+,pan2019urban,geng2019spatiotemporal,tang2021multi} and demographics~\cite{liu2021community}. 
Despite promising results, we argue that one important aspect has been overlooked in those efforts; 
%they represented an area with few features. 
existing studies do not utilize multiple areal features with various views, so there was a limit to additionally improving performance.
This is because, urban characteristics are polymorphic~\cite{harrison1996re}, and an area should be defined considering physical, social, and cultural aspects through multiple data layers such as land use, sociodemographics, building types, POI distribution, and transportation infrastructures~\cite{taylor2009nature,ewing2010travel}. 
For example, transit patterns in three areas (A, B, C) in Fig.1 show similar pattern (more alighting in the morning, and more boarding in the evening). 
This is expected as all three have many offices and people aged 25-45 are commuting to those areas during workdays. 
However, there exists a difference observed in the area \textbf{C} -- small peaks in the early morning (6h) and daytime (13h, 16h), which could be driven by other areal urban features such as land use. 
% \todo{하지만 기존 연구들은 다양한 view로 areal feature를 활용하지 않아 추가적으로 성능을 높이는데 한계가 있었다.}
It is necessary to devise a new method that can leverage multiple areal features by considering their significance and correlation and predicts future transit demand with higher accuracy.

% \todo{
% However, using multiple areal features without considering their significance and correlation may degrade the overall performance due to the curse of dimensionality\cite{indyk1998approximate}. 
% Therefore, we first need a study on which areal feature helps performance enhancement, and we need a device that can prevent overfitting when many multiple areal features are incorporated.
% }


In this paper, we propose spatio-temporal multi-feature-aware graph convolutional recurrent network (ST-MFGCRN) model that ensembles multiple areal similarity knowledge while preventing overfitting by sentinel attention\footnote{{The code, data, and supplemental materials are available in this anonymous repository:} \url{https://anonymous.4open.science/r/ST-MFGCRN-251B/}}. 
First, to capture spatial relatedness of different time intervals, we split time-series input data into three kinds of time units (closeness, period, and trend).
Our model ingests each time-unit input with spatio-temporal embedding to capture trivial spatio-temporal patterns.
Then, we use our multi-feature graph convolutional recurrent neural network to understand multiple areal similarity graphs while finding spatio-temporal correlations.
Here, the areal similarity is computed by an attention-based mechanism from areal features.
In particular, we improve the attention mechanism with sentinel variables that allow each area to take partial attention when the areal feature is not helpful.
Finally, we merge the three time-unit outputs by our proposed weighted fusion mechanism to mix them properly. 
We evaluate the ST-MFGCRN model against a real-world dataset, compared with existing schemes. 
Here we summarize our contributions:
\begin{itemize}
    \item {We propose a novel deep-learning architecture for short-term transportation demand prediction that incorporates multiple areal features while learning spatio-temporal correlation.}
    \item We analyze the impact of areal features to extract the best feature combination, and highlight which areal features drive the best performance.
    \item Evaluation results show that proposed ST-MFGCRN outperforms state-of-the-art base-lines such as DeepSTN+ and GMAN, and also resilient when many areal features are computed together.
\end{itemize}


\section{Related Work}

% \subsection{Ridership Prediction}

% Public transit is a crucial transport mode in cities to alleviate traffic congestion and air pollution.

% TODO: paper 추가
% DeepSTN, ST-MetaNet에 feature 넣고 재실험




\subsection{Transit prediction methodology}

%\subsubsection{For Euclidian space} 
\textbf{For Euclidian dataset}, a convolutional neural network (CNN) based spatio-temporal model is mainly used~\cite{luca2021survey}.
ConvLSTM~\cite{shi2015convolutional} is a model modified for time series data by making 2D convolution in the matrix multiplication part of the weight parameter of a LSTM.
STResNet~\cite{zhang2017deep} and DeepSTN+~\cite{lin2019deepstn+} learn spatial information with 2D CNN for closeness, period, and trend, respectively, and time series temporal information with 1D CNN.
%In addition, POI information and timestep information are combined and modeled to fuse with the different time-domain described above.
DeepSTN+ is a slightly advanced form compared to STResNet in that it leverages a ConvPlus network, but both are similar as they are CNN-based models.

%\subsubsection{For Non-euclidian space} 
\noindent\textbf{For non-Euclidian dataset}, a graph convolutional network (GCN) based spatio-temporal model is mainly used ~\cite{jiang2021graph,tang2021multi}. 
DCRNN~\cite{li2017diffusion} proposes an RNN model through random walk-based diffusion convolution based on the distance of traffic sensor to learn graph-based spatiotemporal information.
%ST-MetaNet~\cite{pan2019urban} builds node meta-knowledge and edge meta-knowledge, uses them in the graph attention process to perform meta information-based spatial learning, and then performs temporal learning with a GRU structure.
ASTGCN~\cite{guo2019attention} leverages spatial and temporal attentional graph convolution mechanism on closeness, period, and trend components for road traffic prediction.
GMAN~\cite{zheng2020gman} creates spatial embedding through graph embedding and performs spatial attention and temporal attention by combining it with timestamp-based temporal embedding. 
%It connects each attention result with gated fusion, divides this process with an encoder-decoder, and builds a residual network several times to learn spatio-temporal correlation.





% \subsection{Transit prediction with extra knowledge}\label{sec:RW1}

% A handful of researchers~\cite{lin2019deepstn+,zhang2017deep,pan2019urban,liu2021community,tang2021multi,yuan2021effective}
% have attempted to increase the prediction accuracy by using ancillary information about the area, such as POI or demographics.
% There exist two major methods to utilize areal features---concatenating each areal feature along with input data or generating a similarity graph between areas and applying graph convolution.
% %Fig.~\ref{fig:features} depicts two major methods to utilize areal feature information---concatenating each areal feature along with input or making a similarity graph for each areal feature and applying graph convolution.
% The former is a method of obtaining a specific pattern from the transit demand value itself, and the latter differs in that it utilizes information from areas with similar characteristics to inference when performing prediction for each area.
% \cite{lin2019deepstn+,zhang2017deep,pan2019urban} correspond to the former, although there are modifications such as using more fully connected layers or conducting addition instead of concatenation.
% \cite{liu2021community,tang2021multi,yuan2021effective,geng2019spatiotemporal} utilize Pearson correlation, cosine similarity, or community detection by the Louvain algorithm to construct similarity matrices.


% However, the aforementioned methods can cause problems when multiple features are used simultaneously due to the curse of dimensionality\cite{indyk1998approximate}.
% In the former case, when multiple areal feature types are used (e.g., demographics, land use, the number of transit stations), feature embeddings become congested, and the model can be overfitted easily. 
% In the latter case, it is challenging to properly mix various similarity graphs because each graph has a different significance. 


\subsection{Multi-graph spatio-temporal methodology}
There are a few approaches that merges multiple graphs for spatio-temporal computation. 
DMVST-Net\cite{yao2018deep} suggests semantic view on top of spatial view and temporal view by creating data-driven semantic similarity graph by Dynamic Time Wraping for taxi demand prediction.
ST-MGCN\cite{geng2019spatiotemporal} proposes multi-graph convolution network consists of neighborhood, functional similarity, and spatial connectivity for ride-hailing demand forecasting.
Wang et al.\cite{wang2021forecasting} proposes heterogeneous multi-graph convolution network consists of spatial adjacency, transport connectivity, and contextual similarity for ambulance demand forecasting.
AGCAN\cite{li2021adaptive} leverages data-driven attention-based adaptive graph to supplement along with physical connectivity graph for road traffic prediction.







% \section{Preliminary}




\section{Problem formulation}

We define that the number of transit areas is $N$, the number of input channels is $C_x$ (e.g. $C_x=2$ for in/out demand of each area), and the demand (e.g., number of passengers who aboard/depart the bus) on each timestamp at $X_t \in \mathbb{R}^{N \times C_x}$, and the spatial proximity graph between areas is $\mathcal{G}^P$. 
Assume we want to use $K_N$ types of areal features, where $k$-th feature is $F_k \in \mathbb{R}^{N \times V_k}$, where $V_k$ is the number of components of $F_k$ (e.g. $V_{LU}=3$ when the land use feature $F_{LU}$ consists of commercial/residential/office).
The transportation demand prediction problem can be defined as learning a model $f_{\text{model}}$ that predicts the next-step value from historical values as: 
\begin{equation}
% X_{t-P}, ..., X_t \xrightarrow{h(\cdot)} X_{t+1}
f_{\text{model}}(X_{1}, X_{2}, ..., X_{t-1}; \mathcal{G}^P, F_{\{1,...,K_N\}}) \rightarrow X_{t}
\end{equation}

%where $P$ is the number of historical sequences used to infer output.




% where $X_t \in \mathbb{R}^{N \times C_x}$. Here, $N$ is the nodes (cell areas) and $C_x$ is the number of input channel (e.g. $C_x=2$ for in/out flow of each node).


% \subsection{Graph convolutional gated recurrent unit (GCGRU)}\label{GCGRU}

% GCRN~\cite{seo2018structured} is proposed as a graph convolutional long-short term memory unit (LSTM), and later DCRNN~\cite{li2017diffusion} is proposed as a diffusion graph convolutional gated recurrent units (GRU)~\cite{chung2015gated}, which is a random-walk based graph convolutional method with GRU network that is simpler than LSTM. In this paper, we define graph convolutional gated recurrent unit (GCGRU) as follows:
% %언급된 논문에서와 비슷하게 graph convolution의 경우 $\star_\mathcal{G}^P$의 notation으로 본 논문에서도 기록한다.
% %
% %However, the graph convolution does not contains diffusion convolutional unit instead just a simple graph convolution. 
% % \begin{equation}
% % \begin{aligned}
% % &\boldsymbol{r}^{(t)}=\sigma\left(\boldsymbol{W}_{r} \star_{\mathcal{G}^P}\left[\boldsymbol{X}^{(t)}, \boldsymbol{H}^{(t-1)}\right]+\boldsymbol{b}_{r}\right) \quad \boldsymbol{u}^{(t)}=\sigma\left(\boldsymbol{W}_{u} \star_{\mathcal{G}^P}\left[\boldsymbol{X}^{(t)}, \boldsymbol{H}^{(t-1)}\right]+\boldsymbol{b}_{u}\right)\\
% % &\boldsymbol{C}^{(t)}=\tanh \left(\boldsymbol{W}_{C} \star_{\mathcal{G}^P}\left[\boldsymbol{X}^{(t)},\left(\boldsymbol{r}^{(t)} \odot \boldsymbol{H}^{(t-1)}\right)\right]+\boldsymbol{b}_{c}\right) \quad\\& \boldsymbol{H}^{(t)}=\boldsymbol{u}^{(t)} \odot \boldsymbol{H}^{(t-1)}+\left(1-\boldsymbol{u}^{(t)}\right) \odot \boldsymbol{C}^{(t)}
% % \end{aligned}
% % \end{equation}
% \begin{equation}
% \begin{aligned}
% &\boldsymbol{r}^{(t)}=\sigma\left(A \left[\boldsymbol{X}^{(t)}, \boldsymbol{H}^{(t-1)}\right] \boldsymbol{W}_r +\boldsymbol{b}_{r}\right)\\
% &\boldsymbol{u}^{(t)}=\sigma\left(A \left[\boldsymbol{X}^{(t)}, \boldsymbol{H}^{(t-1)}\right] \boldsymbol{W}_u +\boldsymbol{b}_{u}\right)\\
% &\boldsymbol{C}^{(t)}=\tanh \left(A \left[\boldsymbol{X}^{(t)},\left(\boldsymbol{r}^{(t)} \odot \boldsymbol{H}^{(t-1)}\right)\right] \boldsymbol{W}_C +\boldsymbol{b}_{c}\right) \quad\\& \boldsymbol{H}^{(t)}=\boldsymbol{u}^{(t)} \odot \boldsymbol{H}^{(t-1)}+\left(1-\boldsymbol{u}^{(t)}\right) \odot \boldsymbol{C}^{(t)}
% \end{aligned}\label{eq:gcgru}
% \end{equation}

% Here $[\bullet , \bullet ]$ is concatenation, and $\boldsymbol{W}_r, \boldsymbol{W}_u, \boldsymbol{W}_C \in \mathbb{R}^{(D_x + D_h) \times D_h}$ and $\boldsymbol{b}_r, \boldsymbol{b}_u, \boldsymbol{b}_C \in \mathbb{R}^{D_h}$  are trainable parameters. $A$ is an adjacency matrix for graph convolution, and generally, it should be row-normalized.




\section{Method}



% \begin{figure*}[h!]

% \centering
% \begin{subfigure}{0.3\textwidth}
%     \includegraphics[width=\textwidth]{example-image}
%     \caption{First subfigure.}
%     \label{fig:first}
% \end{subfigure}
% \hfill
% \begin{subfigure}{0.3\textwidth}
%     \includegraphics[width=\textwidth]{example-image}
%     \caption{Second subfigure.}
%     \label{fig:second}
% \end{subfigure}
% \hfill
% \begin{subfigure}{0.3\textwidth}
%     \includegraphics[width=\textwidth]{example-image}
%     \caption{Third subfigure.}
%     \label{fig:third}
% \end{subfigure}
        
% \caption{Subreferences in \LaTeX.}
% \label{fig:figures}
% \end{figure*}



% \begin{figure}[t!]
%     \centering
%     \includegraphics[width=1\columnwidth]{img/ST-MFGCRN (4).pdf}
%     \caption{Overall architecture of ST-MFGCRN.}
%     \label{fig:model}
% \end{figure}

% \begin{figure}[t!]
%     \centering
%     \includegraphics[width=1\columnwidth]{img/MFGCGRU.pdf}
%     \caption{Multi-Feature aware GCGRU (MFGCGRU)}
%     \label{fig:mfgcgru}
% \end{figure}




\subsection{Overview}

\begin{figure*}[h]
\centering
\subfloat[ST-MFGCRN architecture\label{fig:model}]{\includegraphics[width=0.39\textwidth]{imgnew/ST-MFGCRN (2).pdf}} 
% \hspace{0.1cm}
\subfloat[Multi-Feature aware GCGRU (MFGCGRU)\label{fig:mfgcgru}]{\includegraphics[width=0.57\textwidth]{imgnew/MFGCGRU (1).pdf}}
% \vspace{-2mm}
\caption{(a) Proposed ST-MFGCRN architecture and (b) MFGCGRU cell. TEQ, TEP, TEC in (a) represents the temporal embedding (TE) for trend, period, and closeness modules which convert into spatio-temporal embedding (STEQ, STEP, STEC).
} \label{fig:proposed}
\end{figure*}
% \begin{figure}[t!]
%     \centering
%     \includegraphics[width=1\columnwidth]{img/ST-MFGCRN (4).pdf}
%     \caption{Overall architecture of ST-MFGCRN.}
%     \label{fig:model}
% \end{figure}


We propose spatio-temporal multi-feature graph convolutional recurrent network (ST-MFGCRN) described in Fig.~\ref{fig:model}.
Our method splits the historical value into three different time units -- closeness (recent minutes), period (daily), and trend (weekly) similar to previous approaches\cite{zhang2016dnn,zhang2017deep,lin2019deepstn+} as follows: 
%Closeness is the most recent values in single timestep unit, period is same hour and minute on recent days, and trend is same hour and minute on same weekday. 
%We can rewrite each time unit input as:
\begin{equation}
\begin{aligned}
    &\boldsymbol{XC} = \{ X_{t}, ..., X_{t-L_c+1} \} \in \mathbb{R}^{N \times L_c \times C_x}, \\
    &\boldsymbol{XP} = \{ X_{t-T_p+1}, ..., X_{t-T_p L_p +1} \}  \in \mathbb{R}^{N \times L_p \times C_x}, \\
    &\boldsymbol{XQ} = \{ X_{t-T_q+1}, ..., X_{t-T_q L_q +1} \}  \in \mathbb{R}^{N \times L_q \times C_x}
\end{aligned}\label{eq:CPT}
\end{equation}

where $L_c$, $L_p$, and $L_q$ are the number of timesteps of closeness, period, and trend values, respectively. $T_c$ is the number of close sequences, and $T_p$ is the number of steps between periods while $T_q$ is that for trends. 
%For example, we use 15-min unit dataset which sets $T_p = 4\times 24$ (a day) and $T_q = 4 \times 24 \times 7$ (a week) in our experiment. 
For hidden input and output between all modules, we use $D$ as the embedding dimension in common.

% The following subsections will explain the details of how STE (Spatial Temporal Encoding), MFGCGRU (Multi-feature aware GCGRU), and weighted fusion network deal with given feature data in sequence.
% Embedding dimension은 $D$로 통일하여 사용한다//


\subsection{Spatio temporal embedding (STE)}
Spatio temporal embedding (STE) serves to capture and correct trivial spatio-temporal bias for each area.
Compared to GMAN~\cite{zheng2020gman} that leverages STE that serves similar to positional encoding, our model directly adds to embedded input value.
We preprocess the temporal embedding (TE) as $\text{TE}_t \in \mathbb{R}^{C_T}$ by concatenating each one-hot embedding of a time unit, where $C_T=7+24+4+1$: weekday (7), hour-of-day (24), 15-min-unit-of-hour (4), national holiday (1). 
Then, we apply a two-stacked fully connected layer $f_{\text{TE}}: \mathbb{R}^{C_T} \rightarrow \mathbb{R}^D$ to convert TE into $D$-dimensional hidden embedding. 
Moreover, we define a trainable spatial embedding $\text{SE} \in \mathbb{R}^{N \times D}$ and make the spatio-temporal embedding as  $\text{STE}_t = \text{SE} + f_{\text{TE}}(\text{TE}_t) \in \mathbb{R}^{N \times D}$. 
Meanwhile, we extend the initial traffic input $X_t \in \mathbb{R}^{N \times C_x}$ into $f_{\text{in}}(X_t) \in \mathbb{R}^{N \times D}$ by applying a two-stacked fully connected layer $f_{\text{in}} : \mathbb{R}^{C_x} \rightarrow \mathbb{R}^D$, and produce the traffic value embedding normalized with STE as $X'_t = f_{\text{in}}(X_t) + \text{STE}_t \in \mathbb{R}^{N \times D}$ and use it as a next input of a module. Here, we share the same SE and $f_{\text{TE}}$ for different time units, while $f_{\text{in}}^{(c)},f_{\text{in}}^{(p)},f_{\text{in}}^{(q)}$ differently used for each $\boldsymbol{XC}, \boldsymbol{XP}, \boldsymbol{XQ}$.

\subsection{Multi-feature aware GCGRU (MFGCGRU)}
\label{proxy}

% \begin{figure}[t!]
%     \centering
%     \includegraphics[width=1\columnwidth]{img/MFGCGRU.pdf}
%     \caption{Multi-Feature aware GCGRU (MFGCGRU)}
%     \label{fig:mfgcgru}
% \end{figure}

We propose a multi-feature aware GCGRU (MFGCGRU) by extending graph convolutional gated recurrent unit to compute multiple areal features inside GRU cell.
% In general, there are two major types of supplementary features: edge and node features. 
%An edge feature is in $\mathbb{R}^{N\times N}$ form such as pair-wise distances between $N$ nodes, while a node feature is in $\mathbb{R}^{N \times V}$ where $V$ is number of features such as land use, POI, station information (the number of bus stops and routes), or demographics. 
At first, the model computes spatial proximity $\mathcal{G}^P$(${A}_{proxy}$) by a graph convolution.
A proximity matrix is calculated from distances witsh a Gaussian filter as ${A}_{proxy}[i,j] = \text{exp}{(- (d_{ij}/\sigma)^2)}$, where the $d_{ij}$ is the distance between $i$-th and $j$-th areas and $\sigma$ is the standard deviation of distance values. 
After we conduct row-normalization as $\tilde{A}_{proxy}$, we use this matrix as one of graphs computed in MFGCGRU. 

% Next, we compute the areal features where each type of feature $F_k$ consists of $V_k$ number of components.
%For example, land use, POI, and demographics features, may consist of the proportion of commercial/residential/office area, the number of restaurant/cafe/stores, or the population of 20s/30s/40s.
% In order to convert these areal features into areal similarity matrix $A_k \in \mathbb{R}^{N \times N}$, we leverage attention mechanism as follows:

% Next, we compute the areal features by converting each feature $F_k$ into areal similarity matrix $A_k \in \mathbb{R}^{N \times N}$, using attention mechanism as follows:

Next, in order to extract areal similarity matrix $A_k \in \mathbb{R}^{N \times N}$ from areal feature $F_k$ to be used in MFGCGRU, we leverage attention mechanism as follows:


\begin{equation}
\begin{aligned}
U_{k1} = \text{ReLU}(\boldsymbol{W}_{k1} F_k) \in \mathbb{R}^{N \times D}, \quad
U_{k2} = \text{ReLU}(\boldsymbol{W}_{k2} F_k) \in \mathbb{R}^{N \times D}, \\
e_k = {U_{k1} {U_{k2}}^T } / \sqrt{D} \in \mathbb{R}^{N \times N}, \qquad
A_k[i, j] = \frac{\text{exp}(e_k[i,j])}{\sum_o{\text{exp}(e_k[i,o])}}
\end{aligned}
\end{equation}

% where $W_{k_1}, W_{k_2} \in \mathbb{R}^{D \times C_k}$ are trainable parameters.
\noindent, where $\boldsymbol{W}_{k1}, \boldsymbol{W}_{k2} \in \mathbb{R}^{D \times V_k}$ are trainable parameters for each feature type $k$. 
$e_k$ is basically represents the similarity between $U_{k1}$ and $U_{k2}$ by applying dot product for each $N \times N$ area pairs.
%
% 기본적으로 $F_{k1}$ 과 $F_{k2}$의 feature들 사이의 


%However, we find some areas behave irregular and do not follow the areal characteristics absolutely. 
However, as more areal features are added, the model is congested and do not reflect the areal similarity due to the curse of dimensionality\cite{indyk1998approximate}.
Inspired by a sentinel attention~\cite{lu2017knowing,park2020st}, we calculate the attention score for each area can be less than 1 by applying sentinel variable $S_k$, which allows an area to take partial attention when the areal knowledge is not beneficial. Our proposed sentinel attention is defined as follows:
% there is a case that total attention not helpful, we apply sentinel attention similar as ~\cite{lu2017knowing,park2020st}.
\begin{equation}
\begin{aligned}\label{eq:sent}
S_{k} &= f_{\text{sent}}(F_k \mathbin\Vert \text{SE} ) \in \mathbb{R}^{N}, \\
A_{k}[i, j] &= \frac{\text{exp}(e_k[i,j])}{S_{k}[i] + \sum_o{\text{exp}(e_k[i,o])}}
\end{aligned}
% A^k = \text{softmax}{\left((W_{k_1} F_k) (W_{k_2} F_k)^T \right)} \in \mathbb{R}^{N \times N}
\end{equation}

\noindent, where $f_{\text{sent}}$ is a two-stacked fully connected layer with ReLU activation (which keeps $S_k \geq 0$). We apply concatenation ($F_k \mathbin\Vert \text{SE}$) to calculate sentinel variable differently for each area using spatial embedding.


\begin{equation} \label{eq:mgcrn}
\begin{aligned}
\boldsymbol{r}^{(t)}&=\quad \sigma\left(\frac{1}{K}\sum_{k=1}^{K}{ A_{k} \left(\boldsymbol{X}^{(t)} \mathbin\Vert \boldsymbol{H}^{(t-1)}\right) \boldsymbol{W}_{rk}}  +\boldsymbol{b}_{r} \right) \quad \\
\boldsymbol{u}^{(t)}&=\sigma\left(\frac{1}{K}\sum_{k=1}^{K} {A_{k} \left(\boldsymbol{X}^{(t)} \mathbin\Vert \boldsymbol{H}^{(t-1)}\right) \boldsymbol{W}_{uk}} +\boldsymbol{b}_{u}\right)\\
\boldsymbol{C}^{(t)}&=\tanh \left(\frac{1}{K}\sum_{k=1}^{K} {A_{k} \left(\boldsymbol{X}^{(t)} \mathbin\Vert \left(\boldsymbol{r}^{(t)} \odot \boldsymbol{H}^{(t-1)}\right)\right) \boldsymbol{W}_{Ck}} + \boldsymbol{b}_{c} \right) \quad\\
\boldsymbol{H}^{(t)}&=\boldsymbol{u}^{(t)} \odot \boldsymbol{H}^{(t-1)}+\left(1-\boldsymbol{u}^{(t)}\right) \odot \boldsymbol{C}^{(t)}.
\end{aligned}
\end{equation}


Finally, we ensemble multiple graph convolution inside GRU cell by applying mean merge of multiple graphs as Equation~\ref{eq:mgcrn}, where $\boldsymbol{W}_{rk},\boldsymbol{W}_{uk},\boldsymbol{W}_{Ck} \in \mathbb{R}^{(D_x+D_h)\times D_h}$ (for $k=1,...,K$) and $\boldsymbol{b}_{r},\boldsymbol{b}_{u},\boldsymbol{b}_{C} \in \mathbb{R}^{ D_h}$ are trainable parameters, and $\odot$ is Hadamard product. 
We also apply an identity matrix ($I$) on top of a proximity matrix and $K_N$ area similarity matrices as a residual computation, thus $K=2+K_N$ as a default.



\subsection{Weighted fusion network}


From each MFGCGRU for $\boldsymbol{XC}$, $\boldsymbol{XP}$, $\boldsymbol{XQ}$, we get an output of $H_C, H_P, H_Q \in \mathbb{R}^{N\times D}$, respectively. In order to perform final fusion to output prediction, we apply a weighted fusion that trains importance of each time unit. We apply a fully connected layer and a softmax to calculate the ratio of importance for each area, and produce final output with a two-stacked fully connected layer $f_{\text{fusion}}: \mathbb{R}^D \rightarrow \mathbb{R}^{C_x}$ as follows, where $\boldsymbol{W}_C, \boldsymbol{W}_P, \boldsymbol{W}_Q \in \mathbb{R}^{1 \times D}$ are trainables:


\begin{equation}
\begin{aligned}
e_m = \boldsymbol{W}_{m} H_m \in \mathbb{R}^N ( m \in \{C,P,Q\}), \quad
\alpha_{m} = \frac{\text{exp}(e_m)}{\sum_j^{\{C,P,Q\}}{\text{exp}(e_j)}} \in \mathbb{R}^N, \\
\hat{Y}_{t+1} = f_{\text{fusion}}\left(   \sum_j^{\{C,P,Q\}}{\alpha_j \odot H_j}  \right) \in \mathbb{R}^{N \times {C_x}}.
\end{aligned}
\end{equation}







\subsection{Objective function}

The objective function is defined as 
 $\mathcal{L}(\theta) =  \frac{1}{N} \sum_i^N {| Y^i_{t+1} - \hat{Y}^i_{t+1}|}$ where $Y_t \in \mathbb{R}^{N \times C_x}$, which is the \textit{mean absolute error} (L1) loss.

% % defined as Equation \ref{eq:objfunc}. 
% \begin{equation}
% %\label{eq:objfunc}
%  \mathcal{L}(\theta) =  \frac{1}{N} \sum_i^N {| Y^i_{t+1} -- \hat{Y}^i_{t+1}|}.
% \end{equation}


\section{Evaluation settings}

\subsection{Dataset}

We use two datasets in our experiment: our constructed BusDJ dataset, and a benchmark TaxiBJ dataset. 
For \textbf{BusDJ} dataset, 
We use the bus transit data of boarding and alighting demand in 15-minute unit that is obtained from smart card data of Daejeon Metropolitan City. 
%The data is collected in individual stations from March 1 to June 30, 2019. 
We construct the bus transit dataset of $N=102$ hexagonal 800m grid areas except the areas contain no bus stop (e.g. hills, rivers).
For areal features, we leverage six areal features representing land use, transit, and demographic features: (1) land use type (LU, $V_{LU} = 6$), (2) place-of-interest (POI, $V_{POI} = 29$), (3), bus transit infrastructure (BUS, $V_{BUS} = 2$), (4) population (POP, $V_{POP} = 4$), (5) enterprise and employments of each business type (ENT, $V_{ENT} = 6$), and (6) building area (BD, $V_{BD} = 7$). The areal feature is provided by the open data service of government institutions~\cite{LocalData,KoreaNSDI,SGIS}. 
For \textbf{TaxiBJ \cite{pan2019urban}} dataset, 
%To demonstrate the generalizability of our model, we conduct the same experiments with the TaxiBJ data used in \cite{pan2019urban}. 
% TaxiBJ dataset consists of in/out flow of human flow extracted from taxi data in Beijing, 2015 and it also includes POI and road features (ROAD). 
% The original dataset contains 1024 grid areas, but we extract into 146 areas where the number of hourly commuting people is over 300, to fit a graph computation into limited computing resource (complexity of $O(N^2)$). 
We extract the 20 most frequent POI features among the original 648 types of POIs ($V_{POI} = 20$). 
We also use two ROAD features (the number of roads and lanes) as original data ((2) $V_{ROAD} = 2$).
The detailed description of both data is listed in Table~\ref{tab:dataset}.






% \subsubsection{TaxiBJ \cite{pan2019urban}}
% %To demonstrate the generalizability of our model, we conduct the same experiments with the TaxiBJ data used in \cite{pan2019urban}. 
% % TaxiBJ dataset consists of in/out flow of human flow extracted from taxi data in Beijing, 2015 and it also includes POI and road features (ROAD). 
% % The original dataset contains 1024 grid areas, but we extract into 146 areas where the number of hourly commuting people is over 300, to fit a graph computation into limited computing resource (complexity of $O(N^2)$). 
% We also extract and use the 20 most frequent POI features among the original 648 types of POIs ($V_{POI} = 20$). 
% We use two ROAD features (the number of roads and lanes) as original data ($V_{ROAD} = 2$).
% The detailed description of both data is listed in Table~\ref{tab:dataset}.

\begin{table}[h]
\centering
\caption{Details of the datasets.\label{tab:dataset}}
\begin{tabular}{l  c c}
\toprule
\textbf{Dataset} & \textbf{BusDJ} & \textbf{TaxiBJ} \\ \midrule
$N$ & 102 & 146 \\ 
Area size & 800m Hexa  & 1km Square  \\ \midrule
Train timespan & 3/1/2019 - 4/30/2019 & 2/1/2015 - 6/2/2015 \\ 
Val timespan & 5/1/2019 - 5/31/2019 & 6/3/2015 - 6/16/2015 \\ 
Test timespan & 6/1/2019 - 6/30/2019 & 6/17/2015 - 6/30/2015 \\ 
Time interval & 15min & 30min \\ 
\# timestamps & 6832 & 7152 \\ 
Average demand (in/out) & 32.05/31.41 & 626.10/625.35 \\ 
Target prediction time & 8h - 21h (14h)  & 0h - 23h (24h) \\ \midrule
\# areal features & 6 & 2 \\ \bottomrule
\end{tabular}
\end{table}

%\footnote{There is no transit service during nighttime, and our model needs a few ($L_c$) steps of closeness data, we filter the timestamp of the next prediction ($t+1$) to be within 8h to 21h (14 hours) for each day.}

\subsection{Experiment settings} 


We set the number of time sequences as $L_c = 6, L_p = 7, L_q = 3$ in Eq.~\ref{eq:CPT}, and $C_x = 2$ for boarding and alighting demand.
In the training, we conduct min-max normalization on demand and areal features.
We set the hidden embedded dimension for our model as $D=64$. For other baselines, we use their default settings.
We conduct our experiments on a single NVIDIA TITAN RTX 24GB environment with Tensorflow v1.15.1.
For each model on each setting, we test five times and record the mean of each result.
We adopt an ADAM optimizer with a learning rate of 0.01 and a batch size of 32. We apply early stopping with validation loss with 15 patience epochs.


\subsection{Baselines} 

We compare the proposed model (ST-MFGCRN) with various methods for public transit prediction.
We first use data-based prediction methods without model training as basic baselines: Trend Mean, Period Mean, Closeness Mean, and Last Repeat.
We set CNN-based time series deep learning models, such as ConvLSTM~\cite{shi2015convolutional}, STResNet~\cite{zhang2017deep}, and DeepSTN+~\cite{lin2019deepstn+}. 
%Although ST-MGCN~\cite{geng2019spatiotemporal} also proposes a model that can compute multiple graphs, we find this model is not adaptable for multi-channel input and takes a significant amount of time for training. 
We also compare our model with the graph-based deep learning models such as DCRNN~\cite{li2017diffusion}, ASTGCN~\cite{guo2019attention}, 
%STMetaNet~\cite{pan2019urban}, 
and GMAN~\cite{zheng2020gman} by using proximity information $A_{proxy}$ described in Section~\ref{proxy}. 

For GMAN, we use pretrained spatial embedding using  Node2vec~\cite{grover2016node2vec} from $A_{proxy}$ as its default, and set the number of encoder/decoder stacks as $L=3$. 
For ASTGCN, we use closeness, period, trend component as default. 
For other baselines, we use the default settings.
 
\subsection{Metrics} 

We evaluate models with \textit{root mean squared error} (RMSE) and \textit{mean absolute error} (MAE).%, and \textit{mean absolute percentage error} (MAPE). 
We measure the error of $C_x$ input channels altogether.








\section{Results}

We first, analyze the feature influence by adding or removing each feature from our model to extract most important areal feature combintation. 
Then, we evaluate the performance of ST-MFGCRN and compare with baseline models on BusDJ and TaxiBJ dataset. 
Finally, we conduct a module ablation study to examine the impact of sentinel attention, mean merge fusion in MFGCGRU, and weighted fusion on the model performance.




\subsection{Analysis of feature significance} \label{sec:feature}

\begin{table}
\centering
\noindent
\begin{minipage}[c]{0.6\textwidth}
\centering
                
                \begin{tabular}{l|l|c|c}
                \toprule
                  &  Feature add/remove & $-\mathcal{G}^P$ & $+\mathcal{G}^P$ \\ \midrule
                $K_N=0$ & N/A &  & 8.5032 \\ \midrule
                $K_N=1$ & +LU & 8.5000 & \underline{8.4625} \\ 
                 & +POI & 8.5409 & \underline{8.4675} \\ 
                 & +BUS & 8.5141 & 8.4747 \\ 
                 & +POP & 8.5063 & 8.5119 \\ 
                 & +ENT & 8.5100 & \underline{8.4638} \\ 
                 & +BD & 8.5290 & 8.5031 \\ \midrule
                $K_N=5$ & (all)--LU & 8.4941 & 8.4635 \\ 
                 & (all)--POI & 8.4939 & \underline{8.4784} \\ 
                 & (all)--BUS & 8.4976 & 8.4670 \\ 
                 & (all)--POP & 8.4976 & 8.4619 \\ 
                 & (all)--ENT & 8.4937 & \underline{8.4816} \\ 
                 & (all)--BD & 8.4782 & \underline{8.4963} \\ \midrule
                $K_N=6$ & (all) &  8.5005 & 8.4606 \\ \midrule
                \textbf{Best} & +BD, +ENT, +POI, +LU & & \textbf{8.4587} \\ 
                \bottomrule
                \end{tabular}
                \vspace{2mm}
                \captionof{table} {Feature influence on BusDJ (RMSE). Results of important features  are underlined. } \label{tab:f1}
\end{minipage}
\hspace{3mm}
\begin{minipage}[c]{0.35\textwidth}
\centering
                \begin{tabular}{c|c|c|c}
                \toprule
                $\mathcal{G}^P$ & $F_{POI}$ & $F_{ROAD}$ & RMSE    \\ \midrule
                --         & --   & --    & 99.849 \\ 
                +         & --   & --    & 95.487 \\ 
                +         & +   & --    & 93.860 \\ 
                +         & --   & +    & 92.782 \\ 
                +         & +   & +    & \textbf{92.767} \\ \bottomrule
                \end{tabular}
                \vspace{2mm}
                \captionof{table} {Feature influence on TaxiBJ dataset.} \label{tab:f2}
\end{minipage}
\end{table}


% \begin{table}
% \noindent
% \begin{minipage}[c]{0.6\textwidth}
% \centering
                
%                 \begin{tabular}{l|l|c|c}
%                 \toprule
%                   &  Feature add/remove & $-\mathcal{G}^P$ & $+\mathcal{G}^P$ \\ \midrule
%                 $K_N=0$ & N/A & 8.7957 & 8.5032 \\ \midrule
%                 $K_N=1$ & +LU & 8.5000 & 8.4625 \\ 
%                  & +POI & 8.5409 & 8.4675 \\ 
%                  & +BUS & 8.5141 & 8.4747 \\ 
%                  & +POP & 8.5063 & 8.5119 \\ 
%                  & +ENT & 8.5100 & 8.4638 \\ 
%                  & +BD & 8.5290 & 8.5031 \\ \midrule
%                 $K_N=5$ & (all)--LU &  & 8.4635 \\ 
%                  & (all)--POI & 8.4888 & 8.4784 \\ 
%                  & (all)--BUS & 8.5212 & 8.4670 \\ 
%                  & (all)--POP & 9.2937 & 8.4619 \\ 
%                  & (all)--ENT & 8.4879 & 8.4816 \\ 
%                  & (all)--BD & 9.3080 & 8.4963 \\ \midrule
%                 $K_N=6$ & (all) &  & 8.4606 \\ \bottomrule
%                 \end{tabular}
%                 \vspace{2mm}
%                 \captionof{table} {Feature influence on BusDJ (RMSE).} \label{tab:f1}
% \end{minipage}
% \hspace{3mm}
% \begin{minipage}[c]{0.3\textwidth}
% \centering


%     % \begin{figure}
%     %     \vspace{10cm}
%     %     \includegraphics[width=3cm]{img/tempplot.jpg}
%     %     \caption{RMSE as $K_N$ on BusDJ}
%     %     \label{fig:sample_figure}
%     % \end{figure}
    

%     \begin{minipage}[c]{\textwidth}
%     \centering
%                     \begin{tabular}{c|c|c|c}
%                     \toprule
%                     $\mathcal{G}^P$ & $F_{POI}$ & $F_{ROAD}$ & RMSE    \\ \midrule
%                     --         & --   & --    & 99.849 \\ 
%                     +         & --   & --    & 95.487 \\ 
%                     +         & +   & --    & 93.860 \\ 
%                     +         & --   & +    & 92.782 \\ 
%                     +         & +   & +    & \textbf{92.767} \\ \bottomrule
%                     \end{tabular}
%                     \vspace{2mm}
%                     \captionof{table} {Feature influence on TaxiBJ dataset.} \label{tab:f2}

    
%     \end{minipage}


%     % \vspace{2cm}
%     % \begin{minipage}[]{\textwidth}
%     %     \begin{figure}
%     %         \includegraphics[width=1.0\textwidth]{img/tempplot.jpg}
%     %         \label{fig:dsafasdf}
%     %     \end{figure}
%     %     \captionof{figure} {RMSE as $K_N$ on BusDJ.}
%     % \end{minipage}
    


% \end{minipage}
% \end{table}

    % \begin{figure}
    %     \includegraphics[width=4cm]{img/tempplot.jpg}
    %     \caption{RMSE as $K_N$ on BusDJ}
    %     \label{fig:sample_figure}
    % \end{figure}
    


        
\subsubsection{Significance of an areal feature in Daejeon dataset}



% Our GCRN requires at least $K>=1$. Overall, at least distance measure is required as nearby cells have more correlation and has information each other. 차트로 각각 
% \tohi{Traditional transportation studies have emphasized that the  }
To examine to what extend individual features improve prediction performance, we conduct a feature influence study by adding features from $K_N=0$ and removing features from $K_N=6$ in Table~\ref{tab:f1}.
%: there can be total combinations of $64=2^6$ to incorporate six different features.
% Table~\ref{tab:feature_add} shows the results of experiments when $K_N = 1, 2$.
The table shows a significant error decrease when the proximity graph $\mathcal{G}^P$ is provided, implying that geographical closeness essentially captures the basic spatial correlation and improves the performance.
%
When we evaluate the most significant areal features when added, we find LU, ENT, POI, as their errors decrease the most from \{$K_N=0,+\mathcal{G}^P$\} model. 
%
On the other hand, when we evaluate the most significant areal features when removed, we observe BD, ENT, POI as their error increases the most from \{$K_N=6,+\mathcal{G}^P$\} model.
%
Throughout all experiments, the best setting is found as combination of BD, ENT, POI, LU.
%
These results imply that each areal feature provides unique information about the urban environment, and multiple view of urban area supplements the overall performance.
%
Also, multiple areal features can improve transit prediction, but it is not necessary to use all available areal features for the best prediction result.
%
%2) BD, BUS, ENT, POI, POP ($K_N$=5, RMSE: 8.4635, MAE: 5.4986), and 3) BD, POI, LU, POP ($K_N$=4, RMSE: 8.4590, MAE: 5.4997).
% POI, ENT and BD can be considered to have more unique information as they decreases error when addition and increases error when removal.
%Other features such as LU, BUS, and POP also improve the performance when merged into the model. Still, the improvement is marginal as the areal knowledge they provide is more general and shared with other features.




%...





% \begin{figure*}[t]
%     \centering
%     \includegraphics[width=1\textwidth]{img/sample-features.jpg}
%     \caption{Feature influence. Top-10 performance areas with the most improvement by each feature are highlighted in red.}
%     \label{fig:feature_influence}
% \end{figure*}



\subsubsection{Significance of an areal feature in TaxiBJ dataset}

Table~\ref{tab:f2} shows the influence of proximity, POI, and ROAD features on performance improvement. The model shows the best result when it takes all the areal features as well as proximity graph.
%\todo{왜 POI보다 ROAD가 더 잘나왔을까?}
%are incorporated, 
%incorporating all the features still shows improved results over the state-of-the-art baselines as shown in Table~\ref{tab:taxibj_feature}.







\subsection{Performance comparison}

\begin{table}[!h]
\caption {Performance comparison.}
\label{tab:comparison} 
\centering
\begin{tabular}{l|rr|rr}
\toprule    & \multicolumn{2}{c|}{BusDJ}   & \multicolumn{2}{c}{TaxiBJ} \\ \hline
\multicolumn{1}{c|}{Model} & \multicolumn{1}{c}{RMSE} & \multicolumn{1}{c|}{MAE} & \multicolumn{1}{c}{RMSE} & \multicolumn{1}{c}{MAE}    \\ \midrule
% Trend Mean & 6.8445 & 11.3647 &  199.915 & 307.430 \\
% Period Mean & 8.8179 & 15.3843 &  198.528 & 309.706\\
% Closeness Mean & 8.9490 & 15.8035 &  159.634 & 225.092\\
% Last Repeat & 8.6482 & 13.6378 &  72.842  & 116.877\\ \hline
% ConvLSTM & 5.9005 & 9.2843  & 57.500  & 100.939\\ 
% STResNet & 5.9241 & 9.2875  & 63.305 & 103.689\\ 
% DeepSTN+ & 5.8746 & 9.2215  & 64.830   & 107.319\\ \hline
% DCRNN & 6.1572 & 9.5296  & 66.566  & 107.138\\ 
% ASTGCN & 6.5875 & 10.7053  & 75.555 & 126.197\\ 
% STMetaNet & 6.5877 & 11.3717  & -- &  --\\ 
% GMAN & 5.8662 & 9.1381   & 56.109  & 102.276\\ \hline
% ST-MFGCRN & 5.4987 & 8.4635 & 52.015  & 93.860\\ \bottomrule
        Trend Mean & 11.3647 & 6.8445 & 307.430 & 199.915 \\ 
        Period Mean & 15.3843 & 8.8179 & 309.706 & 198.528 \\ 
        Closeness Mean & 15.8035 & 8.9490 & 225.092 & 159.634 \\ 
        Last Repeat & 13.6378 & 8.6482 & 116.877 & 72.842 \\ \midrule
        ConvLSTM & 9.2843 & 5.9005 & 100.939 & 57.500 \\ 
        STResNet & 9.2875 & 5.9241 & 103.689 & 63.305 \\ 
        DeepSTN+ & 9.2215 & 5.8746 & 107.319 & 64.830 \\ \midrule
        DCRNN & 9.5296 & 6.1572 & 107.138 & 66.566 \\ 
        ASTGCN & 10.7053 & 6.5875 & 126.197 & 75.555 \\ 
        GMAN & 9.1381 & 5.8662 & 102.276 & 56.109 \\ \midrule
        % DCRNN+CPT & 9.1664 & 5.8165 &  \\ 
        DCRNN+STE & 9.0478 & 5.8025 & 99.766 & 56.467 \\ 
        DCRNN+STE+CPT & 8.7775 & 5.6461 & 106.756 & 62.876 \\ 
        GMAN+CPT & 8.9188 & 5.7136 & 113.828 & 67.689 \\ \midrule
        % \textbf{ST-MFGCRN ($\mathcal{G}^P$ only)} & 8.5032 & - & 95.487    & - \\
        % \textbf{ST-MFGCRN (all)} & \textbf{8.4765} & \textbf{5.5099} & \textbf{92.767} & \textbf{52.443} \\
        \textbf{ST-MFGCRN (best)} & \textbf{8.4635} & \textbf{5.4987} & \textbf{92.767} & \textbf{52.443} \\
        \bottomrule
        
%         MyDCGRUSTE      56.4678 99.7664 0.0902
% MyDCGRUSTECPT   62.8766 106.7560        0.1005
% MyGMANCPT       68.9956 114.1955        0.1103

        
\end{tabular}
\end{table}



% MyOursGF2_ab    5.4987  8.4635  0.1596
% 12.6438 16.8486 0.1014 15.4102 20.2334 0.0834
% best: 5       O       X       O       O       O       O       O 






Table~\ref{tab:comparison} shows the performance comparison of models on BusDJ and TaxiBJ datasets.
Our proposed ST-MFGCRN shows improved performance of 7\% on BusDJ dataset and 8\% on the TaxiBJ dataset compared to the state-of-the-art baselines such as DeepSTN+ and GMAN in terms of RMSE.
Among the basic baselines, Trend Mean shows the best performance, which implies that the transit patterns are similar for the same hour and weekday every week.
On the other hand, Closeness Mean and Last Repeat show high errors, indicating the need for a temporal correlation training model.
Among the Euclidian area-based models, DeepSTN+ shows the highest performance as DeepSTN+ is more advanced than STResnet or ConvLSTM.
In addition, ConvLSTM shows better performance than STResNet which leverages LSTM instead of 1D-CNN to find temporal correlation.
Among the non-Euclidian models, GMAN shows the highest performance compared to DCRNN and ASTGCN as it leverages spatial attention which allows attention on all other areas rather than graph convolution with fixed proximity values.
We also conduct experiment when we expand DCRNN with STE and closeness/period/trend (CPT) unit and GMAN with CPT unit, and found each component improves performance on these baselines.
However, our ST-MFGCRN still outperforms as it leverages multiple features with sentinel attention  and applies weighted fusion to utilize these components.

%\todo{STE, CPT discussion}




% \subsection{Module ablation study}

% \begin{table}[b]
% \caption {Module ablation study of ST-MFGCRN (RMSE).} 
% \centering
% \label{tab:module_ablation}
%   \begin{tabular}{cccc|cc}\toprule
%           & Sentinel & MFGCGRU & CPT Fusion & BusDJ ($K_N=6$) & TaxiBJ ($K_N=2$)\\ \midrule
%   Default & \checkmark & Mean & Weighted & \textbf{8.4606} & \textbf{92.7640} \\ \midrule
%           &            & Mean & Weighted & 8.5124 & 93.1868 \\
%           & \checkmark & Cat & Weighted & 8.6889 & 96.9411 \\
%           & \checkmark & Mean & Add & 8.6248 & 93.5378 \\
  
%   %           & Cat & Add & 5.7770 & 59.081 \\
%   % \checkmark  & Cat & Add & 5.7611 & 60.066 \\
%   %           & Mean & Add & 5.5803 & 54.045 \\
%   % \checkmark & Mean & Add & 5.5663 & 54.471 \\
%   %           & Cat & Weighted & 5.6849 & 57.153 \\
%   % \checkmark & Cat & Weighted & 5.6731 & 57.210 \\
%   %           & Mean & Weighted & 5.5376 & 53.326 \\
%   % \checkmark & Mean & Weighted & \textbf{5.5099} & \textbf{52.443} \\ 
%   \bottomrule
%   \end{tabular}
% \end{table}


% % %%% % \vspace{-5mm}
% We conduct a module ablation study to evaluate the significance of our proposed modules (Table~\ref{tab:module_ablation}).
% First of all, we observe that sentinel attention improves the performance of all settings and prevents overfitting, even if there are many features to fuse.
% When the sentinel attention is used, even if there are multiple features, less overfitting occurs and shows resilient performance. 
% % We further analyze which areas benefit the most from sentinel attention by correlating areal features with the error decrease by sentinel attention. 
% %The regression plots in Figure~\ref{fig:sentinel} show that the crowded areas with extensive hourly rides or highly commercialized areas with more workers in service business get more benefit from sentinel attention. 
% % We infer their urban environment is more polymorphic, and sentinel attention enables them to take partial attention for comprehensive multi-feature learning. 
% When we replace mean merge in MFGCGRU into concatenate merge, the embedded features become more complex and cause overfitting.
% Finally, our weighted fusion improves Add merge on the final layer as it weights on the time-unit output differently to produce the best prediction.

% \begin{table}[h]
%%% % \vspace{-5mm}
% \centering
% \caption {Module ablation study (proximity included).} \label{tab:module_ablation} \begin{tabular}{|c||c|c|c|c|c|c|c|c|}
% \hline
% Sentinel & X & O & X & O & X & O & X & O \\ 
% MFGCGRU Merge & Cat & Cat & Mean & Mean & Cat & Cat & Mean & Mean \\ 
% CPT Fusion & Add & Add & Add & Add & Weight & Weight & Weight & Weight \\ \hline
% ST-MFGCRN ($K_N=6$) & 5.7770 & 5.7611 & 5.5803 & 5.5663 & 5.6849 & 5.6731 & 5.5376 & \textbf{5.5099} \\ \hline
% \end{tabular}
% % %%% % \vspace{-5mm}
% \end{table}




% \begin{figure}[t]
% \centering
% \includegraphics[width=.47\textwidth]{img/sen-regplot.PNG}
% % \vspace{-2mm}
% \caption{The regression plot of MAE decrease by sentinel attention with hourly transit and the number of employees in service business from ENT.} \label{fig:sentinel}
% %%% % \vspace{-2mm}
% \end{figure}


%%% % \vspace{-2mm}
% \subsection{Computation Cost}

% \begin{table}[t]
% \caption {Computation cost on Daejeon dataset} \label{tab:time}
% % \vspace{-2mm}
% \centering
% \begin{tabular}{|c|c|c|c|c|c|c|c|c|c|}
% \hline
%  & \begin{tabular}[c]{@{}c@{}}Conv\\ LSTM\end{tabular} & STResNet & \begin{tabular}[c]{@{}c@{}}Deep\\ STN+\end{tabular} & DCRNN & ASTGCN & STMeta & GMAN & \begin{tabular}[c]{@{}c@{}}Ours\\ ($K_N$=1)\end{tabular} & \begin{tabular}[c]{@{}c@{}}Ours\\ ($K_N$=6)\end{tabular} \\ \hline
% \# Params & 513k & 703k & 40,995k & 109k  & 274k & 84k & 539k & 179k & 732k \\ \hline
% sec/epoch & 5.86 & 2.05 & 7.78 & 3.47 & 14.45 & 5.28 & 18.01 & 8.03 & 36.67 \\ \hline
% \end{tabular} 
% \end{table}


% Lastly, we compare the computational cost of our model and baseline models.
% The number of parameters and the training time per epoch for each model are listed in Table~\ref{tab:time}. 
% Our ST-MFGCRN uses much fewer parameters compared to DeepSTN+ and takes less training time compared to GMAN when $K_N = 1$. 
% However, when $K_N$ increases, since the number of trainable parameters depends on the number of graph convolutions in an MFGCGRU cell, more learning variables and time are consumed. 
% The computation time can be reduced by modularizing the training phase of sentinel attention and multi-graph convolution, and we leave it as future work.

% We plan to reduce the computation time by modularlizing the training phase of sentinel attention and multi-graph convolution.


% \subsection{Experiment on benchmark dataset}

% %우리의 모델이 일반적인 다른 데이터 셋에 대해서도 같은 성능향상을 보일 수 있는지를 확인하기 위하여 \cite{pan2019urban} 에서 활용한 TaxiBJ 데이터를 활용하여 같은 실험을 실행해보았다. 
% To demonstrate the generalizability of our model, 
% % In order to check whether our model can show the same performance improvement for other general data sets, 
% we conduct the same experiments with the TaxiBJ data used in \cite{pan2019urban}. TaxiBJ dataset consists of in/out flow of human flow extracted from taxi data in Beijing, 2015 and it includes POI and road features (ROAD). We split data into from Feb 1st to June 2nd for training, from June 3rd to June 16th for validation, and from June 17th to June 30th for testing. 
% %process-qt-CPT-BJ-150201-150603-150617-150701
% While the original dataset contains $32 \times 32 = 1024$ grid areal values, we extract 146 areas where the number of hourly commuting people is over 300 to make the data size smaller. Plus, we extract and use the 20 most frequent POI features among the total 648 types of POIs the original data provides ($V_{POI} = 20$). We use two ROAD features as original data ($V_{ROAD} = 2$).

% \subsubsection{Performance comparison on benchmark dataset}
% %Performance comparison on TaxiBJ\cite{pan2019urban} dataset experiment.


% Table~\ref{tab:taxibj_result} shows the performance evaluation on TaxiBJ dataset.
% Since the dataset used in this experiment is sparse (as described above, we extracted the crowded area instead of all areas), this may affect the proximity-dependent models which compute the knowledge of surrounding areas. 
% Yet, the results show that our proposed ST-MFGCRN outperforms the other state-of-the-art baseline models by up to 7\%. 


% % This may affect the proximity-dependent models which compute the knowledge of surrounding areas. 

% %do not have knowledge about their surrounding areas, unlike graph-based models. 
% %The models that are not on the list compared to Table~\ref{tab:comparison} (i.e. STResNet, STMetNet) are those are failed of model training.
% %partial as it extracted the top 146 most crowded areas among the original 1024 grid areas. 
% % Therefore, it affects the Euclidian-based models since the data is sparse as it may miss surrounding areal information during the prediction phase. 


% \begin{table}[h]
% \caption {Performance comparison on TaxiBJ dataset.} \label{tab:taxibj_result}
% % \vspace{-2mm}
% \begin{tabular}{|l|r|r|r|}
% \hline
% Model          & MAE     & RMSE    & MAPE  \\ \hline
% Trend Mean     & 199.915 & 307.430 & 0.320 \\ 
% Period Mean    & 198.528 & 309.706 & 0.317 \\ 
% Closeness Mean & 159.634 & 225.092 & 0.255 \\ 
% Last Repeat    & 72.842  & 116.877 & 0.116 \\ \hline
% ConvLSTM     & 57.500  & 100.939 & 0.092 \\ 
% STResNet     & 63.305 & 103.689 & 0.101 \\  %MySTResNet      63.305  103.689 0.101
% DeepSTN+     & 64.830   & 107.319  & 0.104 \\ \hline % MyDeepSTN+       64.830  107.319 0.104
% DCGRU        & 66.566  & 107.138 & 0.106 \\ 
% ASTGCN       & 75.555 & 126.197 & 0.121 \\ 
% %STMetaNet    & -- &  -- & -- \\ 
% GMAN         & 56.109  & 102.276 & 0.090 \\ \hline
% ST-MFGCRN ($K_N$=2)     & \textbf{52.443}  & \textbf{92.767}  & \textbf{0.084} \\ 
% ST-MFGCRN (best)     & \textbf{52.015}  & \textbf{93.860}  & \textbf{0.083} \\ \hline
% \end{tabular}
% \end{table}


%Optimally, the  model performs best when proximity and POI features are incorporated. However, our model still shows resilient results when all the features are incorporated during the training.




%\subsubsection{Module ablation study on benchmark dataset}
% Table~\ref{tab:taxibj_module_ablation} shows the modulation study on TaxiBJ dataset. We observe consistent results with what we find in Table~\ref{tab:module_ablation}. Our model shows the best result when the sentinel attention, mean merge in MFGCGRU, and weight fusion in CPT fusion are applied.

% \begin{table}[h]
% \caption {Module ablation study on TaxiBJ dataset.} \label{tab:taxibj_module_ablation}
% % \vspace{-2mm}
%   \begin{tabular}{|c|c|c|c|}\hline
%   Sentinel & MFGCGRU & CPT Fusion & ST-MFGCRN ($K_N=2$) \\
%   \hline
%   x & Cat & Add & 59.081 \\
%   o & Cat & Add & 60.066 \\
%   x & Mean & Add & 54.045 \\
%   o & Mean & Add & 54.471 \\
%   x & Cat & Weight & 57.153 \\
%   o & Cat & Weight & 57.210 \\
%   x & Mean & Weight & 53.326 \\
%   o & Mean & Weight & \textbf{52.443} \\ \hline
%   \end{tabular}
% \end{table}


% \section{Discussion on Areal Features on BusDJ}

% Although, the performance improvement seems minor for each feature on BusDJ dataset in Table~\ref{tab:f1}, this is statistical confusion due to averaging all areas. To analyze how feature improves the model performance, we qualitively analyze the top-10 performance enhanced areas for each feature by comparing each one-feature inserted model (\{$K_N=1,+\mathcal{G}^P$\}) performance with basic proximity-only-included model (\{$K_N=0,+\mathcal{G}^P$\}) performance.

% \begin{enumerate}
%     \item \textbf{+LU}: 5-times higher semi-residential and 3-times higher neighborhood commercial proportion compared to average.
%     \item \textbf{+POI}: the proportion of restaurants, sales, and beauty businesses is twice more than the average.
%     \item \textbf{+BUS}: 1.5 times higher density of bus stops and bus routes than the average.
%     \item \textbf{+POP}: a high proportion of younger populations (the age between 15-25). This may be because younger people depend on public transit more than older people as fewer people have cars.
%     \item \textbf{+ENT}: areas have two times higher numbers of both business and employments belonging to trinary (service) industry. 
%     \item \textbf{+BD}: areas with universities, colleges, research institute, and public offices are found. Especially, we find the areas with universities have performed significantly better. This seems because university students mostly use public transit for their travel, and a fixed class timetable can characterize its flow pattern.
% \end{enumerate}




\section{Conclusion}

We propose ST-MFGCRN to solve transit demand prediction problems using various areal features during spatio-temporal training.
To capture correlations depending on areal characteristics and spatial adjacency, ST-MFGCRN incorporates multiple similarity matrices calculated from different areal features and a distance-based proximity matrix.
To calculate the similarity matrix of each areal feature, we leverage our proposed sentinel attention, which plays a role in taking partial attention when the knowledge is not helpful and harmoniously mixes various features.
ST-MFGCRN captures temporal correlation by different time unit inputs of closeness, period, and trend, and trivial spatio-temporal dependencies are also captured by spatio-temporal embedding. 
Our model outperforms the state-of-the-art baselines on the real-world dataset that we construct as well as on the benchmark dataset while successfully leveraging multiple areal features.


%%
%% The acknowledgments section is defined using the "acks" environment
%% (and NOT an unnumbered section). This ensures the proper
%% identification of the section in the article metadata, and the
%% consistent spelling of the heading.
% \begin{acks}
% To Robert, for the bagels and explaining CMYK and color spaces.
% \end{acks}

%%
%% The next two lines define the bibliography style to be used, and
%% the bibliography file.
\newpage
% \bibliographystyle{ACM-Reference-Format}
\bibliographystyle{ieeetr}

\bibliography{my-base,multigraph}


%%
%% If your work has an page, this is the place to put it.
% \on

% \section{Research Methods}



\end{document}


==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

